Dimensionality-reduced subspace clustering

Subspace clustering refers to the problem of clustering unlabeled high-dimensional data points into a union of low-dimensional linear subspaces, whose number, orientations, and dimensions are all unknown. In practice one may have access to dimensionality-reduced observations of the data only, resulting, e.g., from undersampling due to complexity and speed constraints on the acquisition device or mechanism. More pertinently, even if the high-dimensional data set is available it is often desirable to first project the data points into a lower-dimensional space and to perform clustering there; this reduces storage requirements and computational cost. The purpose of this paper is to quantify the impact of dimensionality reduction through random projection on the performance of three subspace clustering algorithms, all of which are based on principles from sparse signal recovery. Specifically, we analyze the thresholding based subspace clustering (TSC) algorithm, the sparse subspace clustering (SSC) algorithm, and an orthogonal matching pursuit variant thereof (SSC-OMP). We find, for all three algorithms, that dimensionality reduction down to the order of the subspace dimensions is possible without incurring significant performance degradation. Moreover, these results are order-wise optimal in the sense that reducing the dimensionality further leads to a fundamentally ill-posed clustering problem. Our findings carry over to the noisy case as illustrated through analytical results for TSC and simulations for SSC and SSC-OMP. Extensive experiments on synthetic and real data complement our theoretical findings.

==> data/CECancerTSCb.dat <==
4 0.39284 0.39109 0.57421 0.39687 0.38845 0.5786
5 0.35328 0.35638 0.56032 0.3412 0.34972 0.56533
6 0.32276 0.32937 0.55402 0.31218 0.33061 0.56672
7 0.3002 0.29978 0.55557 0.29286 0.31114 0.55887
9 0.26694 0.28718 0.55045 0.27128 0.27799 0.54601
10 0.25899 0.28398 0.54126 0.25108 0.28336 0.5378
13 0.2248 0.24721 0.54994 0.22955 0.25124 0.54178
15 0.20146 0.25294 0.54983 0.21592 0.24938 0.55242
18 0.17977 0.23952 0.5612 0.18602 0.23301 0.5549
21 0.17078 0.24034 0.5518 0.15281 0.24339 0.54803
26 0.14052 0.23967 0.53507 0.13737 0.24566 0.53589
31 0.10953 0.23017 0.51472 0.1178 0.22475 0.51353
37 0.10339 0.21845 0.48709 0.095693 0.22903 0.48353
44 0.091045 0.21457 0.44882 0.085984 0.21912 0.45244
53 0.06951 0.21483 0.41655 0.07643 0.20745 0.41701
64 0.065431 0.19356 0.38504 0.067755 0.20512 0.3885
76 0.05629 0.20042 0.35514 0.05536 0.20053 0.36108
92 0.049318 0.18581 0.32932 0.051797 0.18705 0.33185
110 0.048544 0.18426 0.3097 0.049835 0.19707 0.32633
132 0.04214 0.18746 0.28476 0.040797 0.18488 0.29322
159 0.040849 0.18101 0.2688 0.040074 0.19789 0.27479
191 0.038009 0.18777 0.26224 0.040797 0.19924 0.26446
230 0.037131 0.19144 0.25165 0.036459 0.18958 0.25491
276 0.035891 0.18777 0.24132 0.03553 0.18911 0.25646
332 0.035478 0.19216 0.22991 0.034032 0.19304 0.24463
399 0.033981 0.18555 0.22624 0.033154 0.21545 0.23048
479 0.032793 0.19955 0.21963 0.032431 0.20089 0.22428


==> data/CEDigitsTSCb.dat <==
4 0.54833 0.53435 0.62273 0.55312 0.53662 0.62145
5 0.52073 0.52282 0.62135 0.52314 0.51927 0.62053
6 0.50069 0.53086 0.621 0.49531 0.52705 0.62188
7 0.47293 0.50429 0.6226 0.46997 0.50269 0.62146
9 0.43347 0.47303 0.61807 0.43323 0.47442 0.61801
10 0.40647 0.46285 0.61874 0.41902 0.46395 0.61777
13 0.35998 0.43579 0.61878 0.35949 0.42974 0.61997
15 0.33239 0.41993 0.61841 0.33419 0.40734 0.61871
18 0.29363 0.39039 0.61749 0.29806 0.39078 0.61609
21 0.25731 0.36995 0.61451 0.25553 0.36868 0.61672
26 0.21712 0.33532 0.60887 0.22786 0.34507 0.60685
31 0.18453 0.30847 0.5992 0.18766 0.31077 0.60071
37 0.15164 0.26101 0.58375 0.17287 0.28757 0.58747
44 0.13421 0.23627 0.55841 0.14194 0.25949 0.56197
53 0.11202 0.19674 0.51011 0.12067 0.2149 0.52451
64 0.085384 0.17725 0.43579 0.10206 0.20447 0.46369
76 0.0744 0.13656 0.358 0.082563 0.15747 0.40241
92 0.064032 0.11228 0.26 0.073371 0.13994 0.32386
110 0.055672 0.091709 0.19689 0.063539 0.11468 0.25509
132 0.049883 0.06996 0.15316 0.057669 0.10349 0.19191
159 0.046045 0.058371 0.11564 0.054021 0.085021 0.15978
191 0.043472 0.047949 0.10011 0.049323 0.073485 0.13629
230 0.040584 0.045475 0.08536 0.048021 0.069224 0.12149
276 0.039395 0.039325 0.078595 0.045243 0.05708 0.11031
332 0.0382 0.036645 0.072947 0.045149 0.055293 0.1056
399 0.037171 0.032456 0.071125 0.042475 0.053211 0.099597
479 0.036341 0.030128 0.066283 0.042003 0.045171 0.097611
576 0.035376 0.029592 0.064549 0.041293 0.041232 0.09244


==> data/CEFacesTSCb.dat <==
4 0.43668 0.44293 0.44069 0.43517 0.44821 0.4388
5 0.44369 0.44769 0.43713 0.43983 0.44885 0.44245
6 0.44086 0.45023 0.43475 0.44231 0.44772 0.43493
7 0.43869 0.45032 0.42959 0.44698 0.44924 0.43174
9 0.44168 0.45147 0.42209 0.44719 0.44848 0.4265
10 0.44019 0.44979 0.41666 0.43373 0.45129 0.40879
13 0.42972 0.44819 0.3912 0.43473 0.44555 0.39306
15 0.41877 0.44611 0.37965 0.4208 0.44659 0.37933
18 0.41342 0.44322 0.35334 0.40729 0.44479 0.35056
21 0.39821 0.43653 0.34014 0.39172 0.43662 0.33866
26 0.36559 0.43147 0.29493 0.36824 0.42922 0.28986
31 0.33077 0.42473 0.25215 0.33928 0.42097 0.25158
37 0.30946 0.40267 0.22108 0.29645 0.40186 0.2084
44 0.2755 0.39232 0.17298 0.27151 0.38871 0.17741
53 0.23729 0.38021 0.14718 0.22378 0.37821 0.14549
64 0.20379 0.35024 0.10938 0.2093 0.35356 0.11274
76 0.15225 0.33172 0.083848 0.1699 0.33049 0.083586
92 0.14629 0.31825 0.065133 0.13403 0.30827 0.063201
110 0.11217 0.29082 0.053601 0.11383 0.28161 0.042545
132 0.091697 0.25577 0.035245 0.092492 0.25884 0.032094
159 0.081249 0.23124 0.02566 0.080078 0.22976 0.030444
191 0.072721 0.22149 0.023283 0.070862 0.21241 0.024075
230 0.063984 0.18042 0.01867 0.061973 0.19271 0.017079
276 0.061448 0.17611 0.015247 0.061222 0.17628 0.016519
332 0.057177 0.15728 0.01288 0.051781 0.16113 0.013954
399 0.050995 0.15265 0.011758 0.051548 0.15339 0.012082
479 0.047276 0.13954 0.011004 0.04897 0.13162 0.012408
576 0.045389 0.12235 0.010982 0.044624 0.12753 0.01237
692 0.044853 0.11608 0.01085 0.04535 0.11777 0.0097332
832 0.043565 0.10629 0.010661 0.04625 0.10985 0.0088189
1000 0.041892 0.10722 0.0093156 0.044139 0.10456 0.0085582
1203 0.042506 0.10857 0.010584 0.040783 0.090441 0.010094
1446 0.04329 0.098221 0.0091617 0.041812 0.10145 0.0093169
1738 0.041426 0.091537 0.0091286 0.042711 0.094655 0.0083388
2090 0.042172 0.089462 0.0088928 0.042999 0.088571 0.0083064
2512 0.042523 0.086095 0.0087411 0.041936 0.090152 0.0082227


==> data/CESynth0.2TSCb.dat <==
4 0.59467 0.571 0.619 0.59917 0.58967 0.62483
5 0.59017 0.56967 0.61967 0.59317 0.58467 0.6145
6 0.58667 0.56133 0.61767 0.598 0.57833 0.617
7 0.57183 0.5405 0.612 0.57967 0.54833 0.618
9 0.54383 0.5175 0.61417 0.53183 0.52533 0.61533
10 0.494 0.528 0.60183 0.51433 0.53433 0.6155
13 0.31033 0.4635 0.58683 0.30667 0.45633 0.60017
15 0.178 0.42967 0.55783 0.192 0.453 0.556
18 0.077667 0.32167 0.485 0.075 0.30467 0.46817
21 0.031333 0.192 0.31333 0.030667 0.18833 0.30167
26 0.0043333 0.0915 0.093333 0.0045 0.097833 0.10733
31 0.001 0.048 0.0395 0.0005 0.047333 0.038167
37 0 0.017333 0.011333 0 0.025667 0.0145
44 0 0.009 0.0031667 0 0.009 0.0048333
53 0 0.0043333 0.0013333 0 0.0043333 0.0013333
64 0 0.0015 0.00033333 0 0.00083333 0
76 0 0.00083333 0 0 0.00083333 0.001
92 0 0.00033333 0.00016667 0 0.0005 0.00033333
110 0 0.00033333 0 0 0.00016667 0
132 0 0.00016667 0.00033333 0 0 0
159 0 0 0.00016667 0 0.00016667 0.00016667
191 0 0 0 0 0 0
230 0 0 0 0 0 0
276 0 0.00016667 0 0 0 0.00033333
332 0 0 0.00016667 0 0 0
399 0 0 0 0 0 0.00016667
479 0 0 0 0 0 0.00016667
576 0 0 0.00016667 0 0 0
692 0 0 0 0 0 0
832 0 0 0 0 0 0
1000 0 0 0.00033333 0 0 0
1203 0 0 0 0 0 0
1446 0 0 0 0 0 0
1738 0 0 0 0 0 0
2090 0 0 0 0 0 0
2512 0 0 0 0 0 0


==> data/CESynth0.4TSCb.dat <==
4 0.6025 0.5925 0.624 0.6045 0.59717 0.62417
5 0.60567 0.57883 0.62267 0.60383 0.58317 0.6235
6 0.59117 0.57233 0.6165 0.59467 0.57233 0.62733
7 0.58517 0.56083 0.62017 0.59533 0.57717 0.61817
9 0.539 0.56233 0.614 0.54017 0.55617 0.61883
10 0.53867 0.553 0.60817 0.52067 0.5555 0.60633
13 0.39217 0.54117 0.59917 0.3905 0.52833 0.60967
15 0.23467 0.52333 0.57483 0.23517 0.54567 0.579
18 0.10933 0.446 0.523 0.10833 0.47767 0.50667
21 0.042667 0.3585 0.38133 0.045 0.41067 0.38517
26 0.0076667 0.2215 0.18017 0.0095 0.243 0.21717
31 0.00083333 0.14333 0.093833 0.00083333 0.16183 0.099167
37 0.00016667 0.090333 0.0485 0.00016667 0.093833 0.0395
44 0 0.059833 0.0225 0 0.0585 0.0195
53 0 0.028667 0.0115 0 0.029833 0.012167
64 0 0.02 0.0063333 0 0.0205 0.0066667
76 0 0.015167 0.003 0 0.013333 0.0045
92 0 0.0086667 0.0031667 0 0.0085 0.0036667
110 0 0.0065 0.0028333 0 0.008 0.0026667
132 0 0.0031667 0.0033333 0 0.0051667 0.0025
159 0 0.004 0.002 0 0.0036667 0.002
191 0 0.0028333 0.002 0 0.0035 0.0016667
230 0 0.0036667 0.0018333 0 0.0026667 0.0021667
276 0 0.0018333 0.002 0 0.0025 0.0028333
332 0 0.0021667 0.0015 0 0.0023333 0.002
399 0 0.002 0.0018333 0 0.0025 0.0015
479 0 0.002 0.002 0 0.0021667 0.001
576 0 0.0021667 0.0013333 0 0.0013333 0.0018333
692 0 0.0018333 0.00083333 0 0.0015 0.0013333
832 0 0.0016667 0.0011667 0 0.001 0.001
1000 0 0.0018333 0.0018333 0 0.0018333 0.0016667
1203 0 0.0013333 0.002 0 0.0015 0.0016667
1446 0 0.0013333 0.0026667 0 0.0015 0.0011667
1738 0 0.0018333 0.0016667 0 0.0011667 0.0013333
2090 0 0.0016667 0.0021667 0 0.0013333 0.0023333
2512 0 0.0015 0.0021667 0 0.0013333 0.0018333


==> data/CESynthFR.dat <==
3 0.8222 0.82417 0.83758 0.82591 0.82545 0.84136
4 0.81667 0.81545 0.83955 0.81417 0.81144 0.83606
6 0.80864 0.79629 0.83856 0.80833 0.79614 0.83447
8 0.79788 0.78485 0.82826 0.79652 0.7872 0.82962
10 0.79167 0.78265 0.83235 0.78879 0.77424 0.83136
15 0.72136 0.7428 0.81659 0.73758 0.74894 0.81894
20 0.53871 0.66121 0.80061 0.56341 0.63826 0.80455
29 0.065833 0.29295 0.60561 0.10939 0.34076 0.67152
40 0.0030303 0.07197 0.099015 0.012727 0.084015 0.16402
57 0 0.010682 0.0040909 7.5758e-05 0.0098485 0.010303
80 0 0.00068182 7.5758e-05 0 0.0015152 7.5758e-05
113 0 7.5758e-05 0 0 7.5758e-05 0
159 0 0 0 0 0 0


==> data/CESynthNoise0.5.dat <==
4 0.61633 0.60783 0.63017 0.61583 0.606 0.62183
5 0.61567 0.5955 0.62933 0.61783 0.60367 0.62467
6 0.61833 0.60533 0.62733 0.62267 0.59967 0.62783
7 0.62283 0.5955 0.62867 0.6205 0.60533 0.62467
9 0.61117 0.59917 0.62367 0.61417 0.59867 0.6225
10 0.60917 0.59 0.62117 0.59833 0.582 0.61983
13 0.60033 0.57683 0.6165 0.60017 0.5755 0.61717
15 0.58817 0.57783 0.61033 0.59117 0.58717 0.6105
18 0.5845 0.5585 0.611 0.57333 0.54367 0.59833
21 0.57783 0.52883 0.60333 0.5435 0.53517 0.60067
26 0.517 0.48267 0.59533 0.502 0.48033 0.5755
31 0.44683 0.39767 0.5735 0.412 0.36367 0.56783
37 0.31 0.29017 0.52483 0.2935 0.28967 0.51717
44 0.18683 0.18283 0.45667 0.17017 0.1955 0.41983
53 0.0985 0.11767 0.34917 0.093167 0.10267 0.29217
64 0.0405 0.060667 0.15817 0.0395 0.0565 0.16433
76 0.015833 0.026833 0.0765 0.013167 0.03 0.0805
92 0.0073333 0.014667 0.0425 0.0048333 0.015833 0.038833
110 0.0016667 0.0066667 0.021667 0.002 0.0051667 0.021
132 0.0005 0.0043333 0.01 0.00033333 0.0038333 0.010333
159 0.00016667 0.0021667 0.0046667 0.00016667 0.00083333 0.0046667
191 0 0.00083333 0.0036667 0 0.0013333 0.0018333
230 0 0.00016667 0.001 0.00033333 0.0015 0.0025
276 0 0.00033333 0.00083333 0.00016667 0.0005 0.00083333
332 0.00016667 0.0005 0.00066667 0 0 0.00033333
399 0 0.00016667 0.00033333 0 0.00033333 0.00016667
479 0 0.00033333 0.0005 0 0.00016667 0.00016667
576 0 0.00016667 0 0 0 0
692 0 0.00016667 0.00016667 0 0.00016667 0.00033333
832 0 0.00033333 0 0 0.00016667 0.00016667
1000 0 0 0.00033333 0 0 0
1203 0 0 0.00016667 0 0 0.00016667
1446 0 0 0 0 0 0
1738 0 0.00016667 0 0 0 0
2090 0 0 0 0 0 0.00033333
2512 0 0 0.00016667 0 0.00016667 0


==> data/CESynthNoise1.dat <==
4 0.62267 0.61533 0.6265 0.62267 0.61067 0.6235
5 0.62067 0.61533 0.61967 0.62183 0.6185 0.622
6 0.62 0.61167 0.62417 0.62333 0.618 0.62283
7 0.62133 0.60933 0.631 0.6225 0.612 0.62783
9 0.62383 0.61117 0.6265 0.61483 0.61083 0.6195
10 0.61033 0.6055 0.62833 0.612 0.60417 0.61333
13 0.61933 0.613 0.61983 0.612 0.60267 0.62817
15 0.60967 0.59683 0.62067 0.60817 0.6095 0.61783
18 0.609 0.587 0.61983 0.616 0.60567 0.6205
21 0.61 0.58833 0.61683 0.598 0.585 0.615
26 0.5985 0.5845 0.61533 0.5895 0.5785 0.60983
31 0.59733 0.56817 0.59883 0.57717 0.5465 0.60667
37 0.57117 0.52183 0.59233 0.55867 0.52433 0.60883
44 0.53617 0.46067 0.58083 0.53117 0.46917 0.5685
53 0.49583 0.40217 0.58017 0.52317 0.38617 0.5515
64 0.39367 0.25967 0.536 0.38333 0.25633 0.52667
76 0.23233 0.17317 0.434 0.23317 0.188 0.45883
92 0.12083 0.099667 0.3285 0.10983 0.099167 0.29667
110 0.050167 0.061 0.21333 0.049167 0.056167 0.1985
132 0.022667 0.031167 0.10667 0.0215 0.036333 0.098333
159 0.0086667 0.0155 0.053833 0.010667 0.0165 0.051167
191 0.0025 0.0086667 0.031833 0.0031667 0.0086667 0.033167
230 0.001 0.0033333 0.0145 0.0026667 0.0043333 0.018
276 0.0005 0.0021667 0.0076667 0.0013333 0.0035 0.0073333
332 0.00033333 0.0016667 0.0058333 0.0005 0.0015 0.004
399 0.00066667 0.00083333 0.0036667 0.00066667 0.0018333 0.0031667
479 0.00016667 0.00066667 0.002 0 0.00016667 0.00083333
576 0 0.001 0.001 0.00016667 0.0005 0.001
692 0.00033333 0.0005 0.0005 0 0.00016667 0.00016667
832 0.00016667 0.0005 0.0005 0 0 0
1000 0.00016667 0.00016667 0.0005 0 0 0.00016667
1203 0.00016667 0.00016667 0.00016667 0.00016667 0.00016667 0.00016667
1446 0.00016667 0.0005 0.00016667 0 0 0.00016667
1738 0.00016667 0.00016667 0.00033333 0 0 0.00016667
2090 0 0 0 0 0 0.00033333
2512 0.00016667 0.00033333 0.00033333 0.00016667 0.00033333 0.00033333


==> data/PhaseAffpGRP_SSC-OMP.dat <==
6.000000e-01 2.000000e-01 0 
6.000000e-01 2.400000e-01 0 
6.000000e-01 2.800000e-01 0 
6.000000e-01 3.200000e-01 0 
6.000000e-01 3.600000e-01 0 
6.000000e-01 4.000000e-01 0 
6.000000e-01 4.400000e-01 0 
6.000000e-01 4.800000e-01 0 
6.000000e-01 5.200000e-01 0 
6.000000e-01 5.600000e-01 0 
6.000000e-01 6.000000e-01 0 
6.000000e-01 6.400000e-01 1.904762e-03 
6.000000e-01 6.800000e-01 3.076923e-03 
6.000000e-01 7.200000e-01 7.333333e-03 
6.000000e-01 7.600000e-01 1.600000e-02 
6.000000e-01 8.000000e-01 3.000000e-02 
6.000000e-01 8.400000e-01 7.533333e-02 
6.000000e-01 8.800000e-01 1.696970e-01 
6.000000e-01 9.200000e-01 3.246154e-01 
6.000000e-01 9.600000e-01 4.300000e-01 
6.000000e-01 1 4.624242e-01 

6.500000e-01 2.000000e-01 0 
6.500000e-01 2.400000e-01 0 
6.500000e-01 2.800000e-01 0 
6.500000e-01 3.200000e-01 0 
6.500000e-01 3.600000e-01 0 
6.500000e-01 4.000000e-01 0 
6.500000e-01 4.400000e-01 0 
6.500000e-01 4.800000e-01 0 
6.500000e-01 5.200000e-01 5.555556e-04 
6.500000e-01 5.600000e-01 7.407407e-04 
6.500000e-01 6.000000e-01 0 
6.500000e-01 6.400000e-01 1.904762e-03 
6.500000e-01 6.800000e-01 4.615385e-03 
6.500000e-01 7.200000e-01 1.466667e-02 
6.500000e-01 7.600000e-01 1.666667e-02 
6.500000e-01 8.000000e-01 3.666667e-02 
6.500000e-01 8.400000e-01 1.293333e-01 
6.500000e-01 8.800000e-01 1.703030e-01 
6.500000e-01 9.200000e-01 3.317949e-01 
6.500000e-01 9.600000e-01 4.638889e-01 
6.500000e-01 1 4.727273e-01 

7.000000e-01 2.000000e-01 0 
7.000000e-01 2.400000e-01 0 
7.000000e-01 2.800000e-01 0 
7.000000e-01 3.200000e-01 5.128205e-04 
7.000000e-01 3.600000e-01 0 
7.000000e-01 4.000000e-01 0 
7.000000e-01 4.400000e-01 4.761905e-04 
7.000000e-01 4.800000e-01 6.666667e-04 
7.000000e-01 5.200000e-01 0 
7.000000e-01 5.600000e-01 7.407407e-04 
7.000000e-01 6.000000e-01 1.666667e-03 
7.000000e-01 6.400000e-01 4.285714e-03 
7.000000e-01 6.800000e-01 1.025641e-02 
7.000000e-01 7.200000e-01 2.066667e-02 
7.000000e-01 7.600000e-01 2.200000e-02 
7.000000e-01 8.000000e-01 5.833333e-02 
7.000000e-01 8.400000e-01 1.300000e-01 
7.000000e-01 8.800000e-01 2.115152e-01 
7.000000e-01 9.200000e-01 3.353846e-01 
7.000000e-01 9.600000e-01 4.505556e-01 
7.000000e-01 1 4.612121e-01 

7.500000e-01 2.000000e-01 4.166667e-04 
7.500000e-01 2.400000e-01 0 
7.500000e-01 2.800000e-01 6.060606e-04 
7.500000e-01 3.200000e-01 5.128205e-04 
7.500000e-01 3.600000e-01 6.060606e-04 
7.500000e-01 4.000000e-01 1.428571e-03 
7.500000e-01 4.400000e-01 9.523810e-04 
7.500000e-01 4.800000e-01 3.333333e-03 
7.500000e-01 5.200000e-01 5.000000e-03 
7.500000e-01 5.600000e-01 2.222222e-03 
7.500000e-01 6.000000e-01 8.333333e-03 
7.500000e-01 6.400000e-01 9.047619e-03 
7.500000e-01 6.800000e-01 2.102564e-02 
7.500000e-01 7.200000e-01 2.466667e-02 
7.500000e-01 7.600000e-01 3.600000e-02 
7.500000e-01 8.000000e-01 6.888889e-02 
7.500000e-01 8.400000e-01 1.640000e-01 
7.500000e-01 8.800000e-01 2.375758e-01 
7.500000e-01 9.200000e-01 3.507692e-01 
7.500000e-01 9.600000e-01 4.327778e-01 
7.500000e-01 1 4.672727e-01 

8.000000e-01 2.000000e-01 2.083333e-03 
8.000000e-01 2.400000e-01 1.818182e-03 
8.000000e-01 2.800000e-01 1.818182e-03 
8.000000e-01 3.200000e-01 1.538462e-03 
8.000000e-01 3.600000e-01 3.030303e-03 
8.000000e-01 4.000000e-01 2.380952e-03 
8.000000e-01 4.400000e-01 3.809524e-03 
8.000000e-01 4.800000e-01 8.666667e-03 
8.000000e-01 5.200000e-01 6.666667e-03 
8.000000e-01 5.600000e-01 9.629630e-03 
8.000000e-01 6.000000e-01 1.583333e-02 
8.000000e-01 6.400000e-01 1.142857e-02 
8.000000e-01 6.800000e-01 2.564103e-02 
8.000000e-01 7.200000e-01 4.533333e-02 
8.000000e-01 7.600000e-01 5.000000e-02 
8.000000e-01 8.000000e-01 9.944444e-02 
8.000000e-01 8.400000e-01 1.886667e-01 
8.000000e-01 8.800000e-01 2.684848e-01 
8.000000e-01 9.200000e-01 4.046154e-01 
8.000000e-01 9.600000e-01 4.600000e-01 
8.000000e-01 1 4.854545e-01 

8.500000e-01 2.000000e-01 6.250000e-03 
8.500000e-01 2.400000e-01 3.636364e-03 
8.500000e-01 2.800000e-01 4.848485e-03 
8.500000e-01 3.200000e-01 8.205128e-03 
8.500000e-01 3.600000e-01 6.666667e-03 
8.500000e-01 4.000000e-01 5.714286e-03 
8.500000e-01 4.400000e-01 1.047619e-02 
8.500000e-01 4.800000e-01 8.000000e-03 
8.500000e-01 5.200000e-01 1.555556e-02 
8.500000e-01 5.600000e-01 1.407407e-02 
8.500000e-01 6.000000e-01 2.666667e-02 
8.500000e-01 6.400000e-01 2.857143e-02 
8.500000e-01 6.800000e-01 3.948718e-02 
8.500000e-01 7.200000e-01 6.933333e-02 
8.500000e-01 7.600000e-01 9.933333e-02 
8.500000e-01 8.000000e-01 1.072222e-01 
8.500000e-01 8.400000e-01 2.133333e-01 
8.500000e-01 8.800000e-01 3.600000e-01 
8.500000e-01 9.200000e-01 3.974359e-01 
8.500000e-01 9.600000e-01 4.427778e-01 
8.500000e-01 1 4.757576e-01 

9.000000e-01 2.000000e-01 2.250000e-02 
9.000000e-01 2.400000e-01 1.393939e-02 
9.000000e-01 2.800000e-01 1.696970e-02 
9.000000e-01 3.200000e-01 2.615385e-02 
9.000000e-01 3.600000e-01 2.181818e-02 
9.000000e-01 4.000000e-01 3.095238e-02 
9.000000e-01 4.400000e-01 3.142857e-02 
9.000000e-01 4.800000e-01 3.866667e-02 
9.000000e-01 5.200000e-01 5.000000e-02 
9.000000e-01 5.600000e-01 4.666667e-02 
9.000000e-01 6.000000e-01 4.500000e-02 
9.000000e-01 6.400000e-01 6.571429e-02 
9.000000e-01 6.800000e-01 8.153846e-02 
9.000000e-01 7.200000e-01 1.173333e-01 
9.000000e-01 7.600000e-01 9.600000e-02 
9.000000e-01 8.000000e-01 1.966667e-01 
9.000000e-01 8.400000e-01 3.120000e-01 
9.000000e-01 8.800000e-01 3.466667e-01 
9.000000e-01 9.200000e-01 3.994872e-01 
9.000000e-01 9.600000e-01 4.500000e-01 
9.000000e-01 1 4.690909e-01 

9.500000e-01 2.000000e-01 3.583333e-02 
9.500000e-01 2.400000e-01 3.272727e-02 
9.500000e-01 2.800000e-01 2.909091e-02 
9.500000e-01 3.200000e-01 5.384615e-02 
9.500000e-01 3.600000e-01 5.090909e-02 
9.500000e-01 4.000000e-01 4.761905e-02 
9.500000e-01 4.400000e-01 5.666667e-02 
9.500000e-01 4.800000e-01 5.666667e-02 
9.500000e-01 5.200000e-01 6.055556e-02 
9.500000e-01 5.600000e-01 7.111111e-02 
9.500000e-01 6.000000e-01 9.583333e-02 
9.500000e-01 6.400000e-01 9.809524e-02 
9.500000e-01 6.800000e-01 1.425641e-01 
9.500000e-01 7.200000e-01 1.826667e-01 
9.500000e-01 7.600000e-01 2.373333e-01 
9.500000e-01 8.000000e-01 2.627778e-01 
9.500000e-01 8.400000e-01 3.593333e-01 
9.500000e-01 8.800000e-01 4.200000e-01 
9.500000e-01 9.200000e-01 4.307692e-01 
9.500000e-01 9.600000e-01 4.533333e-01 
9.500000e-01 1 4.709091e-01 

1 2.000000e-01 1.125000e-01 
1 2.400000e-01 7.757576e-02 
1 2.800000e-01 8.606061e-02 
1 3.200000e-01 1.174359e-01 
1 3.600000e-01 1.072727e-01 
1 4.000000e-01 1.014286e-01 
1 4.400000e-01 1.157143e-01 
1 4.800000e-01 1.226667e-01 
1 5.200000e-01 1.488889e-01 
1 5.600000e-01 1.925926e-01 
1 6.000000e-01 1.941667e-01 
1 6.400000e-01 1.947619e-01 
1 6.800000e-01 2.651282e-01 
1 7.200000e-01 2.226667e-01 
1 7.600000e-01 2.726667e-01 
1 8.000000e-01 3.450000e-01 
1 8.400000e-01 3.673333e-01 
1 8.800000e-01 4.412121e-01 
1 9.200000e-01 4.307692e-01 
1 9.600000e-01 4.650000e-01 
1 1 4.666667e-01 

1.050000e+00 2.000000e-01 1.620833e-01 
1.050000e+00 2.400000e-01 1.290909e-01 
1.050000e+00 2.800000e-01 2.012121e-01 
1.050000e+00 3.200000e-01 1.769231e-01 
1.050000e+00 3.600000e-01 1.533333e-01 
1.050000e+00 4.000000e-01 1.633333e-01 
1.050000e+00 4.400000e-01 1.704762e-01 
1.050000e+00 4.800000e-01 2.253333e-01 
1.050000e+00 5.200000e-01 2.411111e-01 
1.050000e+00 5.600000e-01 2.651852e-01 
1.050000e+00 6.000000e-01 2.550000e-01 
1.050000e+00 6.400000e-01 2.866667e-01 
1.050000e+00 6.800000e-01 3.594872e-01 
1.050000e+00 7.200000e-01 3.013333e-01 
1.050000e+00 7.600000e-01 3.426667e-01 
1.050000e+00 8.000000e-01 3.627778e-01 
1.050000e+00 8.400000e-01 4.193333e-01 
1.050000e+00 8.800000e-01 4.375758e-01 
1.050000e+00 9.200000e-01 4.441026e-01 
1.050000e+00 9.600000e-01 4.566667e-01 
1.050000e+00 1 4.600000e-01 

1.100000e+00 2.000000e-01 2.600000e-01 
1.100000e+00 2.400000e-01 2.472727e-01 
1.100000e+00 2.800000e-01 2.139394e-01 
1.100000e+00 3.200000e-01 2.989744e-01 
1.100000e+00 3.600000e-01 3.042424e-01 
1.100000e+00 4.000000e-01 2.966667e-01 
1.100000e+00 4.400000e-01 2.352381e-01 
1.100000e+00 4.800000e-01 3.353333e-01 
1.100000e+00 5.200000e-01 3.577778e-01 
1.100000e+00 5.600000e-01 2.859259e-01 
1.100000e+00 6.000000e-01 3.066667e-01 
1.100000e+00 6.400000e-01 3.376190e-01 
1.100000e+00 6.800000e-01 3.594872e-01 
1.100000e+00 7.200000e-01 3.520000e-01 
1.100000e+00 7.600000e-01 3.833333e-01 
1.100000e+00 8.000000e-01 4.105556e-01 
1.100000e+00 8.400000e-01 4.286667e-01 
1.100000e+00 8.800000e-01 4.345455e-01 
1.100000e+00 9.200000e-01 4.564103e-01 
1.100000e+00 9.600000e-01 4.655556e-01 
1.100000e+00 1 4.678788e-01 

1.150000e+00 2.000000e-01 3.579167e-01 
1.150000e+00 2.400000e-01 3.503030e-01 
1.150000e+00 2.800000e-01 3.515152e-01 
1.150000e+00 3.200000e-01 3.794872e-01 
1.150000e+00 3.600000e-01 3.824242e-01 
1.150000e+00 4.000000e-01 3.519048e-01 
1.150000e+00 4.400000e-01 3.895238e-01 
1.150000e+00 4.800000e-01 4.093333e-01 
1.150000e+00 5.200000e-01 4.144444e-01 
1.150000e+00 5.600000e-01 3.903704e-01 
1.150000e+00 6.000000e-01 3.958333e-01 
1.150000e+00 6.400000e-01 4.147619e-01 
1.150000e+00 6.800000e-01 4.179487e-01 
1.150000e+00 7.200000e-01 4.406667e-01 
1.150000e+00 7.600000e-01 4.166667e-01 
1.150000e+00 8.000000e-01 3.994444e-01 
1.150000e+00 8.400000e-01 4.580000e-01 
1.150000e+00 8.800000e-01 4.509091e-01 
1.150000e+00 9.200000e-01 4.558974e-01 
1.150000e+00 9.600000e-01 4.627778e-01 
1.150000e+00 1 4.721212e-01 

1.200000e+00 2.000000e-01 4.170833e-01 
1.200000e+00 2.400000e-01 3.830303e-01 
1.200000e+00 2.800000e-01 3.745455e-01 
1.200000e+00 3.200000e-01 4.266667e-01 
1.200000e+00 3.600000e-01 3.969697e-01 
1.200000e+00 4.000000e-01 3.909524e-01 
1.200000e+00 4.400000e-01 4.271429e-01 
1.200000e+00 4.800000e-01 4.253333e-01 
1.200000e+00 5.200000e-01 4.066667e-01 
1.200000e+00 5.600000e-01 4.333333e-01 
1.200000e+00 6.000000e-01 4.183333e-01 
1.200000e+00 6.400000e-01 4.276190e-01 
1.200000e+00 6.800000e-01 4.476923e-01 
1.200000e+00 7.200000e-01 4.520000e-01 
1.200000e+00 7.600000e-01 4.533333e-01 
1.200000e+00 8.000000e-01 4.661111e-01 
1.200000e+00 8.400000e-01 4.586667e-01 
1.200000e+00 8.800000e-01 4.630303e-01 
1.200000e+00 9.200000e-01 4.738462e-01 
1.200000e+00 9.600000e-01 4.650000e-01 
1.200000e+00 1 4.787879e-01 

1.250000e+00 2.000000e-01 4.162500e-01 
1.250000e+00 2.400000e-01 3.975758e-01 
1.250000e+00 2.800000e-01 4.400000e-01 
1.250000e+00 3.200000e-01 3.964103e-01 
1.250000e+00 3.600000e-01 4.351515e-01 
1.250000e+00 4.000000e-01 4.423810e-01 
1.250000e+00 4.400000e-01 4.166667e-01 
1.250000e+00 4.800000e-01 4.366667e-01 
1.250000e+00 5.200000e-01 4.294444e-01 
1.250000e+00 5.600000e-01 4.370370e-01 
1.250000e+00 6.000000e-01 4.525000e-01 
1.250000e+00 6.400000e-01 4.380952e-01 
1.250000e+00 6.800000e-01 4.451282e-01 
1.250000e+00 7.200000e-01 4.253333e-01 
1.250000e+00 7.600000e-01 4.526667e-01 
1.250000e+00 8.000000e-01 4.427778e-01 
1.250000e+00 8.400000e-01 4.746667e-01 
1.250000e+00 8.800000e-01 4.630303e-01 
1.250000e+00 9.200000e-01 4.697436e-01 
1.250000e+00 9.600000e-01 4.677778e-01 
1.250000e+00 1 4.757576e-01 

1.300000e+00 2.000000e-01 4.441667e-01 
1.300000e+00 2.400000e-01 4.509091e-01 
1.300000e+00 2.800000e-01 4.193939e-01 
1.300000e+00 3.200000e-01 4.369231e-01 
1.300000e+00 3.600000e-01 4.290909e-01 
1.300000e+00 4.000000e-01 4.452381e-01 
1.300000e+00 4.400000e-01 4.509524e-01 
1.300000e+00 4.800000e-01 4.260000e-01 
1.300000e+00 5.200000e-01 4.344444e-01 
1.300000e+00 5.600000e-01 4.414815e-01 
1.300000e+00 6.000000e-01 4.650000e-01 
1.300000e+00 6.400000e-01 4.357143e-01 
1.300000e+00 6.800000e-01 4.630769e-01 
1.300000e+00 7.200000e-01 4.480000e-01 
1.300000e+00 7.600000e-01 4.593333e-01 
1.300000e+00 8.000000e-01 4.444444e-01 
1.300000e+00 8.400000e-01 4.646667e-01 
1.300000e+00 8.800000e-01 4.563636e-01 
1.300000e+00 9.200000e-01 4.589744e-01 
1.300000e+00 9.600000e-01 4.522222e-01 
1.300000e+00 1 4.715152e-01 

1.350000e+00 2.000000e-01 4.354167e-01 
1.350000e+00 2.400000e-01 4.309091e-01 
1.350000e+00 2.800000e-01 4.600000e-01 
1.350000e+00 3.200000e-01 4.425641e-01 
1.350000e+00 3.600000e-01 4.466667e-01 
1.350000e+00 4.000000e-01 4.528571e-01 
1.350000e+00 4.400000e-01 4.290476e-01 
1.350000e+00 4.800000e-01 4.693333e-01 
1.350000e+00 5.200000e-01 4.400000e-01 
1.350000e+00 5.600000e-01 4.429630e-01 
1.350000e+00 6.000000e-01 4.725000e-01 
1.350000e+00 6.400000e-01 4.423810e-01 
1.350000e+00 6.800000e-01 4.615385e-01 
1.350000e+00 7.200000e-01 4.553333e-01 
1.350000e+00 7.600000e-01 4.613333e-01 
1.350000e+00 8.000000e-01 4.450000e-01 
1.350000e+00 8.400000e-01 4.560000e-01 
1.350000e+00 8.800000e-01 4.751515e-01 
1.350000e+00 9.200000e-01 4.625641e-01 
1.350000e+00 9.600000e-01 4.694444e-01 
1.350000e+00 1 4.684848e-01 

1.400000e+00 2.000000e-01 4.454167e-01 
1.400000e+00 2.400000e-01 4.400000e-01 
1.400000e+00 2.800000e-01 4.478788e-01 
1.400000e+00 3.200000e-01 4.405128e-01 
1.400000e+00 3.600000e-01 4.412121e-01 
1.400000e+00 4.000000e-01 4.585714e-01 
1.400000e+00 4.400000e-01 4.442857e-01 
1.400000e+00 4.800000e-01 4.480000e-01 
1.400000e+00 5.200000e-01 4.572222e-01 
1.400000e+00 5.600000e-01 4.555556e-01 
1.400000e+00 6.000000e-01 4.475000e-01 
1.400000e+00 6.400000e-01 4.447619e-01 
1.400000e+00 6.800000e-01 4.517949e-01 
1.400000e+00 7.200000e-01 4.400000e-01 
1.400000e+00 7.600000e-01 4.613333e-01 
1.400000e+00 8.000000e-01 4.616667e-01 
1.400000e+00 8.400000e-01 4.453333e-01 
1.400000e+00 8.800000e-01 4.551515e-01 
1.400000e+00 9.200000e-01 4.605128e-01 
1.400000e+00 9.600000e-01 4.627778e-01 
1.400000e+00 1 4.654545e-01 

1.450000e+00 2.000000e-01 4.545833e-01 
1.450000e+00 2.400000e-01 4.606061e-01 
1.450000e+00 2.800000e-01 4.630303e-01 
1.450000e+00 3.200000e-01 4.466667e-01 
1.450000e+00 3.600000e-01 4.478788e-01 
1.450000e+00 4.000000e-01 4.585714e-01 
1.450000e+00 4.400000e-01 4.604762e-01 
1.450000e+00 4.800000e-01 4.380000e-01 
1.450000e+00 5.200000e-01 4.605556e-01 
1.450000e+00 5.600000e-01 4.459259e-01 
1.450000e+00 6.000000e-01 4.508333e-01 
1.450000e+00 6.400000e-01 4.600000e-01 
1.450000e+00 6.800000e-01 4.702564e-01 
1.450000e+00 7.200000e-01 4.393333e-01 
1.450000e+00 7.600000e-01 4.653333e-01 
1.450000e+00 8.000000e-01 4.616667e-01 
1.450000e+00 8.400000e-01 4.566667e-01 
1.450000e+00 8.800000e-01 4.569697e-01 
1.450000e+00 9.200000e-01 4.610256e-01 
1.450000e+00 9.600000e-01 4.672222e-01 
1.450000e+00 1 4.666667e-01 

1.500000e+00 2.000000e-01 4.554167e-01 
1.500000e+00 2.400000e-01 4.454545e-01 
1.500000e+00 2.800000e-01 4.539394e-01 
1.500000e+00 3.200000e-01 4.569231e-01 
1.500000e+00 3.600000e-01 4.442424e-01 
1.500000e+00 4.000000e-01 4.723810e-01 
1.500000e+00 4.400000e-01 4.666667e-01 
1.500000e+00 4.800000e-01 4.753333e-01 
1.500000e+00 5.200000e-01 4.538889e-01 
1.500000e+00 5.600000e-01 4.629630e-01 
1.500000e+00 6.000000e-01 4.650000e-01 
1.500000e+00 6.400000e-01 4.495238e-01 
1.500000e+00 6.800000e-01 4.758974e-01 
1.500000e+00 7.200000e-01 4.613333e-01 
1.500000e+00 7.600000e-01 4.693333e-01 
1.500000e+00 8.000000e-01 4.661111e-01 
1.500000e+00 8.400000e-01 4.726667e-01 
1.500000e+00 8.800000e-01 4.793939e-01 
1.500000e+00 9.200000e-01 4.666667e-01 
1.500000e+00 9.600000e-01 4.761111e-01 
1.500000e+00 1 4.642424e-01 

1.550000e+00 2.000000e-01 4.533333e-01 
1.550000e+00 2.400000e-01 4.624242e-01 
1.550000e+00 2.800000e-01 4.545455e-01 
1.550000e+00 3.200000e-01 4.656410e-01 
1.550000e+00 3.600000e-01 4.509091e-01 
1.550000e+00 4.000000e-01 4.590476e-01 
1.550000e+00 4.400000e-01 4.676190e-01 
1.550000e+00 4.800000e-01 4.640000e-01 
1.550000e+00 5.200000e-01 4.750000e-01 
1.550000e+00 5.600000e-01 4.637037e-01 
1.550000e+00 6.000000e-01 4.716667e-01 
1.550000e+00 6.400000e-01 4.528571e-01 
1.550000e+00 6.800000e-01 4.666667e-01 
1.550000e+00 7.200000e-01 4.640000e-01 
1.550000e+00 7.600000e-01 4.666667e-01 
1.550000e+00 8.000000e-01 4.638889e-01 
1.550000e+00 8.400000e-01 4.746667e-01 
1.550000e+00 8.800000e-01 4.636364e-01 
1.550000e+00 9.200000e-01 4.476923e-01 
1.550000e+00 9.600000e-01 4.566667e-01 
1.550000e+00 1 4.800000e-01 

1.600000e+00 2.000000e-01 4.666667e-01 
1.600000e+00 2.400000e-01 4.812121e-01 
1.600000e+00 2.800000e-01 4.533333e-01 
1.600000e+00 3.200000e-01 4.702564e-01 
1.600000e+00 3.600000e-01 4.503030e-01 
1.600000e+00 4.000000e-01 4.709524e-01 
1.600000e+00 4.400000e-01 4.657143e-01 
1.600000e+00 4.800000e-01 4.666667e-01 
1.600000e+00 5.200000e-01 4.566667e-01 
1.600000e+00 5.600000e-01 4.688889e-01 
1.600000e+00 6.000000e-01 4.541667e-01 
1.600000e+00 6.400000e-01 4.661905e-01 
1.600000e+00 6.800000e-01 4.635897e-01 
1.600000e+00 7.200000e-01 4.566667e-01 
1.600000e+00 7.600000e-01 4.646667e-01 
1.600000e+00 8.000000e-01 4.638889e-01 
1.600000e+00 8.400000e-01 4.693333e-01 
1.600000e+00 8.800000e-01 4.654545e-01 
1.600000e+00 9.200000e-01 4.692308e-01 
1.600000e+00 9.600000e-01 4.683333e-01 
1.600000e+00 1 4.587879e-01 



==> data/PhaseAffpGRP_SSC.dat <==
6.000000e-01 2.000000e-01 0 
6.000000e-01 2.400000e-01 0 
6.000000e-01 2.800000e-01 0 
6.000000e-01 3.200000e-01 0 
6.000000e-01 3.600000e-01 0 
6.000000e-01 4.000000e-01 0 
6.000000e-01 4.400000e-01 0 
6.000000e-01 4.800000e-01 0 
6.000000e-01 5.200000e-01 0 
6.000000e-01 5.600000e-01 0 
6.000000e-01 6.000000e-01 0 
6.000000e-01 6.400000e-01 0 
6.000000e-01 6.800000e-01 0 
6.000000e-01 7.200000e-01 0 
6.000000e-01 7.600000e-01 0 
6.000000e-01 8.000000e-01 1.666667e-03 
6.000000e-01 8.400000e-01 7.333333e-03 
6.000000e-01 8.800000e-01 2.666667e-02 
6.000000e-01 9.200000e-01 8.000000e-02 
6.000000e-01 9.600000e-01 2.494444e-01 
6.000000e-01 1 4.800000e-01 

6.500000e-01 2.000000e-01 0 
6.500000e-01 2.400000e-01 0 
6.500000e-01 2.800000e-01 0 
6.500000e-01 3.200000e-01 0 
6.500000e-01 3.600000e-01 0 
6.500000e-01 4.000000e-01 0 
6.500000e-01 4.400000e-01 0 
6.500000e-01 4.800000e-01 0 
6.500000e-01 5.200000e-01 0 
6.500000e-01 5.600000e-01 0 
6.500000e-01 6.000000e-01 0 
6.500000e-01 6.400000e-01 0 
6.500000e-01 6.800000e-01 0 
6.500000e-01 7.200000e-01 0 
6.500000e-01 7.600000e-01 0 
6.500000e-01 8.000000e-01 1.666667e-03 
6.500000e-01 8.400000e-01 7.333333e-03 
6.500000e-01 8.800000e-01 2.606061e-02 
6.500000e-01 9.200000e-01 8.000000e-02 
6.500000e-01 9.600000e-01 2.494444e-01 
6.500000e-01 1 4.769697e-01 

7.000000e-01 2.000000e-01 0 
7.000000e-01 2.400000e-01 0 
7.000000e-01 2.800000e-01 0 
7.000000e-01 3.200000e-01 0 
7.000000e-01 3.600000e-01 0 
7.000000e-01 4.000000e-01 0 
7.000000e-01 4.400000e-01 0 
7.000000e-01 4.800000e-01 0 
7.000000e-01 5.200000e-01 0 
7.000000e-01 5.600000e-01 0 
7.000000e-01 6.000000e-01 0 
7.000000e-01 6.400000e-01 0 
7.000000e-01 6.800000e-01 0 
7.000000e-01 7.200000e-01 0 
7.000000e-01 7.600000e-01 0 
7.000000e-01 8.000000e-01 1.666667e-03 
7.000000e-01 8.400000e-01 7.333333e-03 
7.000000e-01 8.800000e-01 2.545455e-02 
7.000000e-01 9.200000e-01 7.948718e-02 
7.000000e-01 9.600000e-01 2.477778e-01 
7.000000e-01 1 4.781818e-01 

7.500000e-01 2.000000e-01 0 
7.500000e-01 2.400000e-01 0 
7.500000e-01 2.800000e-01 0 
7.500000e-01 3.200000e-01 0 
7.500000e-01 3.600000e-01 0 
7.500000e-01 4.000000e-01 0 
7.500000e-01 4.400000e-01 0 
7.500000e-01 4.800000e-01 0 
7.500000e-01 5.200000e-01 0 
7.500000e-01 5.600000e-01 0 
7.500000e-01 6.000000e-01 0 
7.500000e-01 6.400000e-01 0 
7.500000e-01 6.800000e-01 0 
7.500000e-01 7.200000e-01 0 
7.500000e-01 7.600000e-01 0 
7.500000e-01 8.000000e-01 1.666667e-03 
7.500000e-01 8.400000e-01 8.000000e-03 
7.500000e-01 8.800000e-01 2.606061e-02 
7.500000e-01 9.200000e-01 8.000000e-02 
7.500000e-01 9.600000e-01 2.488889e-01 
7.500000e-01 1 4.787879e-01 

8.000000e-01 2.000000e-01 0 
8.000000e-01 2.400000e-01 0 
8.000000e-01 2.800000e-01 0 
8.000000e-01 3.200000e-01 0 
8.000000e-01 3.600000e-01 0 
8.000000e-01 4.000000e-01 0 
8.000000e-01 4.400000e-01 0 
8.000000e-01 4.800000e-01 0 
8.000000e-01 5.200000e-01 0 
8.000000e-01 5.600000e-01 0 
8.000000e-01 6.000000e-01 0 
8.000000e-01 6.400000e-01 0 
8.000000e-01 6.800000e-01 0 
8.000000e-01 7.200000e-01 0 
8.000000e-01 7.600000e-01 0 
8.000000e-01 8.000000e-01 1.666667e-03 
8.000000e-01 8.400000e-01 7.333333e-03 
8.000000e-01 8.800000e-01 2.787879e-02 
8.000000e-01 9.200000e-01 8.153846e-02 
8.000000e-01 9.600000e-01 2.466667e-01 
8.000000e-01 1 4.806061e-01 

8.500000e-01 2.000000e-01 0 
8.500000e-01 2.400000e-01 0 
8.500000e-01 2.800000e-01 0 
8.500000e-01 3.200000e-01 0 
8.500000e-01 3.600000e-01 0 
8.500000e-01 4.000000e-01 0 
8.500000e-01 4.400000e-01 0 
8.500000e-01 4.800000e-01 0 
8.500000e-01 5.200000e-01 0 
8.500000e-01 5.600000e-01 0 
8.500000e-01 6.000000e-01 0 
8.500000e-01 6.400000e-01 0 
8.500000e-01 6.800000e-01 5.128205e-04 
8.500000e-01 7.200000e-01 6.666667e-04 
8.500000e-01 7.600000e-01 6.666667e-04 
8.500000e-01 8.000000e-01 1.111111e-03 
8.500000e-01 8.400000e-01 8.000000e-03 
8.500000e-01 8.800000e-01 2.727273e-02 
8.500000e-01 9.200000e-01 8.153846e-02 
8.500000e-01 9.600000e-01 2.500000e-01 
8.500000e-01 1 4.781818e-01 

9.000000e-01 2.000000e-01 4.166667e-04 
9.000000e-01 2.400000e-01 6.060606e-04 
9.000000e-01 2.800000e-01 6.060606e-04 
9.000000e-01 3.200000e-01 5.128205e-04 
9.000000e-01 3.600000e-01 0 
9.000000e-01 4.000000e-01 4.761905e-04 
9.000000e-01 4.400000e-01 4.761905e-04 
9.000000e-01 4.800000e-01 6.666667e-04 
9.000000e-01 5.200000e-01 5.555556e-04 
9.000000e-01 5.600000e-01 1.481481e-03 
9.000000e-01 6.000000e-01 8.333333e-04 
9.000000e-01 6.400000e-01 1.904762e-03 
9.000000e-01 6.800000e-01 4.102564e-03 
9.000000e-01 7.200000e-01 3.333333e-03 
9.000000e-01 7.600000e-01 4.000000e-03 
9.000000e-01 8.000000e-01 7.777778e-03 
9.000000e-01 8.400000e-01 1.600000e-02 
9.000000e-01 8.800000e-01 3.030303e-02 
9.000000e-01 9.200000e-01 7.692308e-02 
9.000000e-01 9.600000e-01 2.544444e-01 
9.000000e-01 1 4.745455e-01 

9.500000e-01 2.000000e-01 1.666667e-03 
9.500000e-01 2.400000e-01 1.818182e-03 
9.500000e-01 2.800000e-01 1.212121e-03 
9.500000e-01 3.200000e-01 3.589744e-03 
9.500000e-01 3.600000e-01 1.818182e-03 
9.500000e-01 4.000000e-01 2.857143e-03 
9.500000e-01 4.400000e-01 1.904762e-03 
9.500000e-01 4.800000e-01 4.000000e-03 
9.500000e-01 5.200000e-01 3.333333e-03 
9.500000e-01 5.600000e-01 7.407407e-03 
9.500000e-01 6.000000e-01 4.166667e-03 
9.500000e-01 6.400000e-01 3.333333e-03 
9.500000e-01 6.800000e-01 1.025641e-02 
9.500000e-01 7.200000e-01 1.200000e-02 
9.500000e-01 7.600000e-01 1.266667e-02 
9.500000e-01 8.000000e-01 2.000000e-02 
9.500000e-01 8.400000e-01 4.133333e-02 
9.500000e-01 8.800000e-01 6.303030e-02 
9.500000e-01 9.200000e-01 1.123077e-01 
9.500000e-01 9.600000e-01 2.727778e-01 
9.500000e-01 1 4.781818e-01 

1 2.000000e-01 6.250000e-03 
1 2.400000e-01 1.818182e-03 
1 2.800000e-01 8.484848e-03 
1 3.200000e-01 1.025641e-02 
1 3.600000e-01 3.030303e-03 
1 4.000000e-01 9.047619e-03 
1 4.400000e-01 7.142857e-03 
1 4.800000e-01 1.266667e-02 
1 5.200000e-01 8.333333e-03 
1 5.600000e-01 1.407407e-02 
1 6.000000e-01 1.750000e-02 
1 6.400000e-01 1.523810e-02 
1 6.800000e-01 2.666667e-02 
1 7.200000e-01 3.066667e-02 
1 7.600000e-01 3.866667e-02 
1 8.000000e-01 4.444444e-02 
1 8.400000e-01 7.466667e-02 
1 8.800000e-01 1.157576e-01 
1 9.200000e-01 1.641026e-01 
1 9.600000e-01 3.316667e-01 
1 1 4.745455e-01 

1.050000e+00 2.000000e-01 1.375000e-02 
1.050000e+00 2.400000e-01 1.333333e-02 
1.050000e+00 2.800000e-01 1.515152e-02 
1.050000e+00 3.200000e-01 1.333333e-02 
1.050000e+00 3.600000e-01 1.090909e-02 
1.050000e+00 4.000000e-01 1.714286e-02 
1.050000e+00 4.400000e-01 1.809524e-02 
1.050000e+00 4.800000e-01 2.133333e-02 
1.050000e+00 5.200000e-01 2.222222e-02 
1.050000e+00 5.600000e-01 3.037037e-02 
1.050000e+00 6.000000e-01 2.500000e-02 
1.050000e+00 6.400000e-01 2.761905e-02 
1.050000e+00 6.800000e-01 4.666667e-02 
1.050000e+00 7.200000e-01 4.866667e-02 
1.050000e+00 7.600000e-01 6.000000e-02 
1.050000e+00 8.000000e-01 7.500000e-02 
1.050000e+00 8.400000e-01 9.133333e-02 
1.050000e+00 8.800000e-01 1.345455e-01 
1.050000e+00 9.200000e-01 2.358974e-01 
1.050000e+00 9.600000e-01 3.838889e-01 
1.050000e+00 1 4.787879e-01 

1.100000e+00 2.000000e-01 2.500000e-02 
1.100000e+00 2.400000e-01 2.000000e-02 
1.100000e+00 2.800000e-01 2.121212e-02 
1.100000e+00 3.200000e-01 3.076923e-02 
1.100000e+00 3.600000e-01 2.545455e-02 
1.100000e+00 4.000000e-01 2.666667e-02 
1.100000e+00 4.400000e-01 3.619048e-02 
1.100000e+00 4.800000e-01 3.733333e-02 
1.100000e+00 5.200000e-01 4.777778e-02 
1.100000e+00 5.600000e-01 3.555556e-02 
1.100000e+00 6.000000e-01 5.083333e-02 
1.100000e+00 6.400000e-01 5.571429e-02 
1.100000e+00 6.800000e-01 6.974359e-02 
1.100000e+00 7.200000e-01 6.600000e-02 
1.100000e+00 7.600000e-01 9.466667e-02 
1.100000e+00 8.000000e-01 1.005556e-01 
1.100000e+00 8.400000e-01 1.720000e-01 
1.100000e+00 8.800000e-01 2.387879e-01 
1.100000e+00 9.200000e-01 3.194872e-01 
1.100000e+00 9.600000e-01 4.294444e-01 
1.100000e+00 1 4.654545e-01 

1.150000e+00 2.000000e-01 3.666667e-02 
1.150000e+00 2.400000e-01 4.000000e-02 
1.150000e+00 2.800000e-01 4.909091e-02 
1.150000e+00 3.200000e-01 4.923077e-02 
1.150000e+00 3.600000e-01 4.666667e-02 
1.150000e+00 4.000000e-01 4.571429e-02 
1.150000e+00 4.400000e-01 6.666667e-02 
1.150000e+00 4.800000e-01 6.466667e-02 
1.150000e+00 5.200000e-01 4.944444e-02 
1.150000e+00 5.600000e-01 6.370370e-02 
1.150000e+00 6.000000e-01 7.416667e-02 
1.150000e+00 6.400000e-01 7.380952e-02 
1.150000e+00 6.800000e-01 1.282051e-01 
1.150000e+00 7.200000e-01 1.306667e-01 
1.150000e+00 7.600000e-01 1.480000e-01 
1.150000e+00 8.000000e-01 1.477778e-01 
1.150000e+00 8.400000e-01 2.260000e-01 
1.150000e+00 8.800000e-01 2.842424e-01 
1.150000e+00 9.200000e-01 3.800000e-01 
1.150000e+00 9.600000e-01 4.288889e-01 
1.150000e+00 1 4.515152e-01 

1.200000e+00 2.000000e-01 7.791667e-02 
1.200000e+00 2.400000e-01 5.515152e-02 
1.200000e+00 2.800000e-01 7.696970e-02 
1.200000e+00 3.200000e-01 8.205128e-02 
1.200000e+00 3.600000e-01 6.787879e-02 
1.200000e+00 4.000000e-01 7.714286e-02 
1.200000e+00 4.400000e-01 9.238095e-02 
1.200000e+00 4.800000e-01 8.133333e-02 
1.200000e+00 5.200000e-01 1.172222e-01 
1.200000e+00 5.600000e-01 1.311111e-01 
1.200000e+00 6.000000e-01 1.475000e-01 
1.200000e+00 6.400000e-01 1.352381e-01 
1.200000e+00 6.800000e-01 1.487179e-01 
1.200000e+00 7.200000e-01 1.633333e-01 
1.200000e+00 7.600000e-01 1.946667e-01 
1.200000e+00 8.000000e-01 3.016667e-01 
1.200000e+00 8.400000e-01 3.013333e-01 
1.200000e+00 8.800000e-01 3.357576e-01 
1.200000e+00 9.200000e-01 4.200000e-01 
1.200000e+00 9.600000e-01 4.505556e-01 
1.200000e+00 1 4.569697e-01 

1.250000e+00 2.000000e-01 1.012500e-01 
1.250000e+00 2.400000e-01 8.666667e-02 
1.250000e+00 2.800000e-01 7.696970e-02 
1.250000e+00 3.200000e-01 9.538462e-02 
1.250000e+00 3.600000e-01 9.575758e-02 
1.250000e+00 4.000000e-01 9.238095e-02 
1.250000e+00 4.400000e-01 1.014286e-01 
1.250000e+00 4.800000e-01 1.413333e-01 
1.250000e+00 5.200000e-01 1.505556e-01 
1.250000e+00 5.600000e-01 1.200000e-01 
1.250000e+00 6.000000e-01 1.575000e-01 
1.250000e+00 6.400000e-01 1.657143e-01 
1.250000e+00 6.800000e-01 1.707692e-01 
1.250000e+00 7.200000e-01 2.060000e-01 
1.250000e+00 7.600000e-01 2.073333e-01 
1.250000e+00 8.000000e-01 2.622222e-01 
1.250000e+00 8.400000e-01 3.760000e-01 
1.250000e+00 8.800000e-01 4.000000e-01 
1.250000e+00 9.200000e-01 4.015385e-01 
1.250000e+00 9.600000e-01 4.555556e-01 
1.250000e+00 1 4.557576e-01 

1.300000e+00 2.000000e-01 1.275000e-01 
1.300000e+00 2.400000e-01 1.060606e-01 
1.300000e+00 2.800000e-01 1.242424e-01 
1.300000e+00 3.200000e-01 1.564103e-01 
1.300000e+00 3.600000e-01 1.296970e-01 
1.300000e+00 4.000000e-01 1.161905e-01 
1.300000e+00 4.400000e-01 1.295238e-01 
1.300000e+00 4.800000e-01 1.606667e-01 
1.300000e+00 5.200000e-01 1.505556e-01 
1.300000e+00 5.600000e-01 1.688889e-01 
1.300000e+00 6.000000e-01 2.183333e-01 
1.300000e+00 6.400000e-01 1.980952e-01 
1.300000e+00 6.800000e-01 2.435897e-01 
1.300000e+00 7.200000e-01 2.666667e-01 
1.300000e+00 7.600000e-01 2.540000e-01 
1.300000e+00 8.000000e-01 3.105556e-01 
1.300000e+00 8.400000e-01 4.013333e-01 
1.300000e+00 8.800000e-01 3.703030e-01 
1.300000e+00 9.200000e-01 4.394872e-01 
1.300000e+00 9.600000e-01 4.650000e-01 
1.300000e+00 1 4.678788e-01 

1.350000e+00 2.000000e-01 1.325000e-01 
1.350000e+00 2.400000e-01 1.272727e-01 
1.350000e+00 2.800000e-01 1.745455e-01 
1.350000e+00 3.200000e-01 1.543590e-01 
1.350000e+00 3.600000e-01 1.884848e-01 
1.350000e+00 4.000000e-01 1.990476e-01 
1.350000e+00 4.400000e-01 1.623810e-01 
1.350000e+00 4.800000e-01 2.026667e-01 
1.350000e+00 5.200000e-01 2.266667e-01 
1.350000e+00 5.600000e-01 1.977778e-01 
1.350000e+00 6.000000e-01 1.900000e-01 
1.350000e+00 6.400000e-01 2.695238e-01 
1.350000e+00 6.800000e-01 2.938462e-01 
1.350000e+00 7.200000e-01 2.853333e-01 
1.350000e+00 7.600000e-01 3.240000e-01 
1.350000e+00 8.000000e-01 3.200000e-01 
1.350000e+00 8.400000e-01 4.000000e-01 
1.350000e+00 8.800000e-01 4.254545e-01 
1.350000e+00 9.200000e-01 4.451282e-01 
1.350000e+00 9.600000e-01 4.494444e-01 
1.350000e+00 1 4.660606e-01 

1.400000e+00 2.000000e-01 1.875000e-01 
1.400000e+00 2.400000e-01 1.363636e-01 
1.400000e+00 2.800000e-01 1.927273e-01 
1.400000e+00 3.200000e-01 1.953846e-01 
1.400000e+00 3.600000e-01 1.739394e-01 
1.400000e+00 4.000000e-01 2.404762e-01 
1.400000e+00 4.400000e-01 2.276190e-01 
1.400000e+00 4.800000e-01 2.140000e-01 
1.400000e+00 5.200000e-01 2.377778e-01 
1.400000e+00 5.600000e-01 2.940741e-01 
1.400000e+00 6.000000e-01 2.850000e-01 
1.400000e+00 6.400000e-01 2.971429e-01 
1.400000e+00 6.800000e-01 3.600000e-01 
1.400000e+00 7.200000e-01 3.346667e-01 
1.400000e+00 7.600000e-01 3.020000e-01 
1.400000e+00 8.000000e-01 4.038889e-01 
1.400000e+00 8.400000e-01 3.840000e-01 
1.400000e+00 8.800000e-01 4.212121e-01 
1.400000e+00 9.200000e-01 4.630769e-01 
1.400000e+00 9.600000e-01 4.555556e-01 
1.400000e+00 1 4.727273e-01 

1.450000e+00 2.000000e-01 2.100000e-01 
1.450000e+00 2.400000e-01 2.745455e-01 
1.450000e+00 2.800000e-01 2.193939e-01 
1.450000e+00 3.200000e-01 2.364103e-01 
1.450000e+00 3.600000e-01 2.424242e-01 
1.450000e+00 4.000000e-01 2.890476e-01 
1.450000e+00 4.400000e-01 2.814286e-01 
1.450000e+00 4.800000e-01 3.113333e-01 
1.450000e+00 5.200000e-01 2.977778e-01 
1.450000e+00 5.600000e-01 2.888889e-01 
1.450000e+00 6.000000e-01 3.733333e-01 
1.450000e+00 6.400000e-01 3.085714e-01 
1.450000e+00 6.800000e-01 3.687179e-01 
1.450000e+00 7.200000e-01 3.720000e-01 
1.450000e+00 7.600000e-01 4.086667e-01 
1.450000e+00 8.000000e-01 3.972222e-01 
1.450000e+00 8.400000e-01 4.153333e-01 
1.450000e+00 8.800000e-01 4.733333e-01 
1.450000e+00 9.200000e-01 4.528205e-01 
1.450000e+00 9.600000e-01 4.455556e-01 
1.450000e+00 1 4.690909e-01 

1.500000e+00 2.000000e-01 3.341667e-01 
1.500000e+00 2.400000e-01 3.096970e-01 
1.500000e+00 2.800000e-01 2.787879e-01 
1.500000e+00 3.200000e-01 3.225641e-01 
1.500000e+00 3.600000e-01 3.048485e-01 
1.500000e+00 4.000000e-01 3.342857e-01 
1.500000e+00 4.400000e-01 3.209524e-01 
1.500000e+00 4.800000e-01 3.680000e-01 
1.500000e+00 5.200000e-01 3.883333e-01 
1.500000e+00 5.600000e-01 3.281481e-01 
1.500000e+00 6.000000e-01 3.950000e-01 
1.500000e+00 6.400000e-01 3.533333e-01 
1.500000e+00 6.800000e-01 3.794872e-01 
1.500000e+00 7.200000e-01 3.900000e-01 
1.500000e+00 7.600000e-01 4.400000e-01 
1.500000e+00 8.000000e-01 4.422222e-01 
1.500000e+00 8.400000e-01 4.473333e-01 
1.500000e+00 8.800000e-01 4.478788e-01 
1.500000e+00 9.200000e-01 4.579487e-01 
1.500000e+00 9.600000e-01 4.588889e-01 
1.500000e+00 1 4.727273e-01 

1.550000e+00 2.000000e-01 3.041667e-01 
1.550000e+00 2.400000e-01 2.866667e-01 
1.550000e+00 2.800000e-01 3.484848e-01 
1.550000e+00 3.200000e-01 3.405128e-01 
1.550000e+00 3.600000e-01 3.363636e-01 
1.550000e+00 4.000000e-01 3.457143e-01 
1.550000e+00 4.400000e-01 3.609524e-01 
1.550000e+00 4.800000e-01 3.880000e-01 
1.550000e+00 5.200000e-01 3.566667e-01 
1.550000e+00 5.600000e-01 3.562963e-01 
1.550000e+00 6.000000e-01 4.058333e-01 
1.550000e+00 6.400000e-01 3.833333e-01 
1.550000e+00 6.800000e-01 4.184615e-01 
1.550000e+00 7.200000e-01 4.266667e-01 
1.550000e+00 7.600000e-01 4.020000e-01 
1.550000e+00 8.000000e-01 4.344444e-01 
1.550000e+00 8.400000e-01 4.466667e-01 
1.550000e+00 8.800000e-01 4.206061e-01 
1.550000e+00 9.200000e-01 4.512821e-01 
1.550000e+00 9.600000e-01 4.633333e-01 
1.550000e+00 1 4.539394e-01 

1.600000e+00 2.000000e-01 3.191667e-01 
1.600000e+00 2.400000e-01 3.084848e-01 
1.600000e+00 2.800000e-01 3.406061e-01 
1.600000e+00 3.200000e-01 3.302564e-01 
1.600000e+00 3.600000e-01 3.145455e-01 
1.600000e+00 4.000000e-01 3.547619e-01 
1.600000e+00 4.400000e-01 3.728571e-01 
1.600000e+00 4.800000e-01 3.940000e-01 
1.600000e+00 5.200000e-01 3.500000e-01 
1.600000e+00 5.600000e-01 3.748148e-01 
1.600000e+00 6.000000e-01 3.891667e-01 
1.600000e+00 6.400000e-01 3.928571e-01 
1.600000e+00 6.800000e-01 3.923077e-01 
1.600000e+00 7.200000e-01 4.033333e-01 
1.600000e+00 7.600000e-01 4.260000e-01 
1.600000e+00 8.000000e-01 4.361111e-01 
1.600000e+00 8.400000e-01 4.413333e-01 
1.600000e+00 8.800000e-01 4.545455e-01 
1.600000e+00 9.200000e-01 4.564103e-01 
1.600000e+00 9.600000e-01 4.544444e-01 
1.600000e+00 1 4.636364e-01 



==> data/PhaseAffpGRP_TSC.dat <==
6.000000e-01 2.000000e-01 0 
6.000000e-01 2.400000e-01 0 
6.000000e-01 2.800000e-01 6.060606e-04 
6.000000e-01 3.200000e-01 0 
6.000000e-01 3.600000e-01 0 
6.000000e-01 4.000000e-01 0 
6.000000e-01 4.400000e-01 4.761905e-04 
6.000000e-01 4.800000e-01 6.666667e-04 
6.000000e-01 5.200000e-01 2.222222e-03 
6.000000e-01 5.600000e-01 7.407407e-03 
6.000000e-01 6.000000e-01 9.166667e-03 
6.000000e-01 6.400000e-01 1.190476e-02 
6.000000e-01 6.800000e-01 3.025641e-02 
6.000000e-01 7.200000e-01 4.933333e-02 
6.000000e-01 7.600000e-01 6.200000e-02 
6.000000e-01 8.000000e-01 1.344444e-01 
6.000000e-01 8.400000e-01 2.220000e-01 
6.000000e-01 8.800000e-01 3.533333e-01 
6.000000e-01 9.200000e-01 4.502564e-01 
6.000000e-01 9.600000e-01 4.688889e-01 
6.000000e-01 1 4.775758e-01 

6.500000e-01 2.000000e-01 0 
6.500000e-01 2.400000e-01 0 
6.500000e-01 2.800000e-01 0 
6.500000e-01 3.200000e-01 0 
6.500000e-01 3.600000e-01 1.818182e-03 
6.500000e-01 4.000000e-01 1.428571e-03 
6.500000e-01 4.400000e-01 3.333333e-03 
6.500000e-01 4.800000e-01 2.666667e-03 
6.500000e-01 5.200000e-01 5.000000e-03 
6.500000e-01 5.600000e-01 6.666667e-03 
6.500000e-01 6.000000e-01 1.666667e-02 
6.500000e-01 6.400000e-01 2.190476e-02 
6.500000e-01 6.800000e-01 3.897436e-02 
6.500000e-01 7.200000e-01 5.866667e-02 
6.500000e-01 7.600000e-01 8.866667e-02 
6.500000e-01 8.000000e-01 1.650000e-01 
6.500000e-01 8.400000e-01 3.506667e-01 
6.500000e-01 8.800000e-01 4.096970e-01 
6.500000e-01 9.200000e-01 4.169231e-01 
6.500000e-01 9.600000e-01 4.505556e-01 
6.500000e-01 1 4.672727e-01 

7.000000e-01 2.000000e-01 4.166667e-04 
7.000000e-01 2.400000e-01 0 
7.000000e-01 2.800000e-01 1.212121e-03 
7.000000e-01 3.200000e-01 2.564103e-03 
7.000000e-01 3.600000e-01 1.212121e-03 
7.000000e-01 4.000000e-01 4.761905e-04 
7.000000e-01 4.400000e-01 9.523810e-04 
7.000000e-01 4.800000e-01 5.333333e-03 
7.000000e-01 5.200000e-01 6.111111e-03 
7.000000e-01 5.600000e-01 1.481481e-02 
7.000000e-01 6.000000e-01 1.750000e-02 
7.000000e-01 6.400000e-01 2.857143e-02 
7.000000e-01 6.800000e-01 6.102564e-02 
7.000000e-01 7.200000e-01 8.666667e-02 
7.000000e-01 7.600000e-01 8.133333e-02 
7.000000e-01 8.000000e-01 2.194444e-01 
7.000000e-01 8.400000e-01 3.640000e-01 
7.000000e-01 8.800000e-01 4.133333e-01 
7.000000e-01 9.200000e-01 4.589744e-01 
7.000000e-01 9.600000e-01 4.455556e-01 
7.000000e-01 1 4.751515e-01 

7.500000e-01 2.000000e-01 2.083333e-03 
7.500000e-01 2.400000e-01 1.212121e-03 
7.500000e-01 2.800000e-01 1.818182e-03 
7.500000e-01 3.200000e-01 3.589744e-03 
7.500000e-01 3.600000e-01 3.030303e-03 
7.500000e-01 4.000000e-01 3.809524e-03 
7.500000e-01 4.400000e-01 9.047619e-03 
7.500000e-01 4.800000e-01 1.600000e-02 
7.500000e-01 5.200000e-01 1.333333e-02 
7.500000e-01 5.600000e-01 3.037037e-02 
7.500000e-01 6.000000e-01 3.666667e-02 
7.500000e-01 6.400000e-01 5.809524e-02 
7.500000e-01 6.800000e-01 8.461538e-02 
7.500000e-01 7.200000e-01 1.266667e-01 
7.500000e-01 7.600000e-01 1.466667e-01 
7.500000e-01 8.000000e-01 2.683333e-01 
7.500000e-01 8.400000e-01 3.573333e-01 
7.500000e-01 8.800000e-01 4.042424e-01 
7.500000e-01 9.200000e-01 4.271795e-01 
7.500000e-01 9.600000e-01 4.544444e-01 
7.500000e-01 1 4.709091e-01 

8.000000e-01 2.000000e-01 5.000000e-03 
8.000000e-01 2.400000e-01 1.212121e-03 
8.000000e-01 2.800000e-01 1.818182e-03 
8.000000e-01 3.200000e-01 6.666667e-03 
8.000000e-01 3.600000e-01 6.666667e-03 
8.000000e-01 4.000000e-01 1.285714e-02 
8.000000e-01 4.400000e-01 2.047619e-02 
8.000000e-01 4.800000e-01 2.066667e-02 
8.000000e-01 5.200000e-01 3.111111e-02 
8.000000e-01 5.600000e-01 4.148148e-02 
8.000000e-01 6.000000e-01 5.166667e-02 
8.000000e-01 6.400000e-01 6.285714e-02 
8.000000e-01 6.800000e-01 7.589744e-02 
8.000000e-01 7.200000e-01 2.073333e-01 
8.000000e-01 7.600000e-01 1.673333e-01 
8.000000e-01 8.000000e-01 3.405556e-01 
8.000000e-01 8.400000e-01 3.340000e-01 
8.000000e-01 8.800000e-01 4.218182e-01 
8.000000e-01 9.200000e-01 4.538462e-01 
8.000000e-01 9.600000e-01 4.661111e-01 
8.000000e-01 1 4.727273e-01 

8.500000e-01 2.000000e-01 7.500000e-03 
8.500000e-01 2.400000e-01 4.242424e-03 
8.500000e-01 2.800000e-01 4.848485e-03 
8.500000e-01 3.200000e-01 9.230769e-03 
8.500000e-01 3.600000e-01 1.575758e-02 
8.500000e-01 4.000000e-01 2.333333e-02 
8.500000e-01 4.400000e-01 2.142857e-02 
8.500000e-01 4.800000e-01 3.266667e-02 
8.500000e-01 5.200000e-01 3.666667e-02 
8.500000e-01 5.600000e-01 3.925926e-02 
8.500000e-01 6.000000e-01 1.000000e-01 
8.500000e-01 6.400000e-01 1.033333e-01 
8.500000e-01 6.800000e-01 1.200000e-01 
8.500000e-01 7.200000e-01 1.893333e-01 
8.500000e-01 7.600000e-01 1.786667e-01 
8.500000e-01 8.000000e-01 3.033333e-01 
8.500000e-01 8.400000e-01 3.973333e-01 
8.500000e-01 8.800000e-01 4.163636e-01 
8.500000e-01 9.200000e-01 4.523077e-01 
8.500000e-01 9.600000e-01 4.655556e-01 
8.500000e-01 1 4.654545e-01 

9.000000e-01 2.000000e-01 1.291667e-02 
9.000000e-01 2.400000e-01 1.636364e-02 
9.000000e-01 2.800000e-01 2.000000e-02 
9.000000e-01 3.200000e-01 2.000000e-02 
9.000000e-01 3.600000e-01 2.909091e-02 
9.000000e-01 4.000000e-01 3.476190e-02 
9.000000e-01 4.400000e-01 5.047619e-02 
9.000000e-01 4.800000e-01 4.600000e-02 
9.000000e-01 5.200000e-01 4.833333e-02 
9.000000e-01 5.600000e-01 1.029630e-01 
9.000000e-01 6.000000e-01 1.033333e-01 
9.000000e-01 6.400000e-01 1.438095e-01 
9.000000e-01 6.800000e-01 1.830769e-01 
9.000000e-01 7.200000e-01 2.173333e-01 
9.000000e-01 7.600000e-01 2.660000e-01 
9.000000e-01 8.000000e-01 3.861111e-01 
9.000000e-01 8.400000e-01 4.253333e-01 
9.000000e-01 8.800000e-01 4.254545e-01 
9.000000e-01 9.200000e-01 4.569231e-01 
9.000000e-01 9.600000e-01 4.605556e-01 
9.000000e-01 1 4.733333e-01 

9.500000e-01 2.000000e-01 3.958333e-02 
9.500000e-01 2.400000e-01 3.151515e-02 
9.500000e-01 2.800000e-01 4.303030e-02 
9.500000e-01 3.200000e-01 5.641026e-02 
9.500000e-01 3.600000e-01 4.000000e-02 
9.500000e-01 4.000000e-01 6.476190e-02 
9.500000e-01 4.400000e-01 7.904762e-02 
9.500000e-01 4.800000e-01 9.333333e-02 
9.500000e-01 5.200000e-01 9.000000e-02 
9.500000e-01 5.600000e-01 9.481481e-02 
9.500000e-01 6.000000e-01 1.766667e-01 
9.500000e-01 6.400000e-01 1.504762e-01 
9.500000e-01 6.800000e-01 1.907692e-01 
9.500000e-01 7.200000e-01 2.700000e-01 
9.500000e-01 7.600000e-01 2.820000e-01 
9.500000e-01 8.000000e-01 4.105556e-01 
9.500000e-01 8.400000e-01 4.293333e-01 
9.500000e-01 8.800000e-01 4.387879e-01 
9.500000e-01 9.200000e-01 4.512821e-01 
9.500000e-01 9.600000e-01 4.600000e-01 
9.500000e-01 1 4.557576e-01 

1 2.000000e-01 5.958333e-02 
1 2.400000e-01 4.909091e-02 
1 2.800000e-01 6.181818e-02 
1 3.200000e-01 9.179487e-02 
1 3.600000e-01 9.333333e-02 
1 4.000000e-01 8.190476e-02 
1 4.400000e-01 1.071429e-01 
1 4.800000e-01 1.186667e-01 
1 5.200000e-01 1.494444e-01 
1 5.600000e-01 2.000000e-01 
1 6.000000e-01 1.875000e-01 
1 6.400000e-01 2.580952e-01 
1 6.800000e-01 2.461538e-01 
1 7.200000e-01 3.120000e-01 
1 7.600000e-01 3.073333e-01 
1 8.000000e-01 3.983333e-01 
1 8.400000e-01 4.066667e-01 
1 8.800000e-01 4.690909e-01 
1 9.200000e-01 4.620513e-01 
1 9.600000e-01 4.666667e-01 
1 1 4.606061e-01 

1.050000e+00 2.000000e-01 7.541667e-02 
1.050000e+00 2.400000e-01 8.303030e-02 
1.050000e+00 2.800000e-01 8.606061e-02 
1.050000e+00 3.200000e-01 1.056410e-01 
1.050000e+00 3.600000e-01 9.333333e-02 
1.050000e+00 4.000000e-01 1.219048e-01 
1.050000e+00 4.400000e-01 1.261905e-01 
1.050000e+00 4.800000e-01 1.460000e-01 
1.050000e+00 5.200000e-01 1.594444e-01 
1.050000e+00 5.600000e-01 1.866667e-01 
1.050000e+00 6.000000e-01 2.100000e-01 
1.050000e+00 6.400000e-01 2.738095e-01 
1.050000e+00 6.800000e-01 3.112821e-01 
1.050000e+00 7.200000e-01 3.106667e-01 
1.050000e+00 7.600000e-01 3.460000e-01 
1.050000e+00 8.000000e-01 4.172222e-01 
1.050000e+00 8.400000e-01 4.313333e-01 
1.050000e+00 8.800000e-01 4.454545e-01 
1.050000e+00 9.200000e-01 4.543590e-01 
1.050000e+00 9.600000e-01 4.594444e-01 
1.050000e+00 1 4.678788e-01 

1.100000e+00 2.000000e-01 1.629167e-01 
1.100000e+00 2.400000e-01 1.206061e-01 
1.100000e+00 2.800000e-01 1.690909e-01 
1.100000e+00 3.200000e-01 1.210256e-01 
1.100000e+00 3.600000e-01 1.587879e-01 
1.100000e+00 4.000000e-01 2.038095e-01 
1.100000e+00 4.400000e-01 2.200000e-01 
1.100000e+00 4.800000e-01 2.933333e-01 
1.100000e+00 5.200000e-01 2.811111e-01 
1.100000e+00 5.600000e-01 3.281481e-01 
1.100000e+00 6.000000e-01 3.333333e-01 
1.100000e+00 6.400000e-01 3.114286e-01 
1.100000e+00 6.800000e-01 3.764103e-01 
1.100000e+00 7.200000e-01 3.760000e-01 
1.100000e+00 7.600000e-01 4.360000e-01 
1.100000e+00 8.000000e-01 4.205556e-01 
1.100000e+00 8.400000e-01 4.493333e-01 
1.100000e+00 8.800000e-01 4.581818e-01 
1.100000e+00 9.200000e-01 4.748718e-01 
1.100000e+00 9.600000e-01 4.638889e-01 
1.100000e+00 1 4.666667e-01 

1.150000e+00 2.000000e-01 2.212500e-01 
1.150000e+00 2.400000e-01 1.606061e-01 
1.150000e+00 2.800000e-01 1.921212e-01 
1.150000e+00 3.200000e-01 2.897436e-01 
1.150000e+00 3.600000e-01 2.454545e-01 
1.150000e+00 4.000000e-01 2.700000e-01 
1.150000e+00 4.400000e-01 2.904762e-01 
1.150000e+00 4.800000e-01 3.086667e-01 
1.150000e+00 5.200000e-01 3.594444e-01 
1.150000e+00 5.600000e-01 3.748148e-01 
1.150000e+00 6.000000e-01 3.233333e-01 
1.150000e+00 6.400000e-01 3.966667e-01 
1.150000e+00 6.800000e-01 4.025641e-01 
1.150000e+00 7.200000e-01 4.280000e-01 
1.150000e+00 7.600000e-01 4.126667e-01 
1.150000e+00 8.000000e-01 4.227778e-01 
1.150000e+00 8.400000e-01 4.526667e-01 
1.150000e+00 8.800000e-01 4.496970e-01 
1.150000e+00 9.200000e-01 4.605128e-01 
1.150000e+00 9.600000e-01 4.688889e-01 
1.150000e+00 1 4.751515e-01 

1.200000e+00 2.000000e-01 1.879167e-01 
1.200000e+00 2.400000e-01 1.775758e-01 
1.200000e+00 2.800000e-01 1.957576e-01 
1.200000e+00 3.200000e-01 2.287179e-01 
1.200000e+00 3.600000e-01 2.478788e-01 
1.200000e+00 4.000000e-01 2.585714e-01 
1.200000e+00 4.400000e-01 2.733333e-01 
1.200000e+00 4.800000e-01 3.040000e-01 
1.200000e+00 5.200000e-01 3.350000e-01 
1.200000e+00 5.600000e-01 3.400000e-01 
1.200000e+00 6.000000e-01 3.741667e-01 
1.200000e+00 6.400000e-01 3.809524e-01 
1.200000e+00 6.800000e-01 3.948718e-01 
1.200000e+00 7.200000e-01 4.173333e-01 
1.200000e+00 7.600000e-01 4.266667e-01 
1.200000e+00 8.000000e-01 4.427778e-01 
1.200000e+00 8.400000e-01 4.713333e-01 
1.200000e+00 8.800000e-01 4.418182e-01 
1.200000e+00 9.200000e-01 4.543590e-01 
1.200000e+00 9.600000e-01 4.650000e-01 
1.200000e+00 1 4.775758e-01 

1.250000e+00 2.000000e-01 2.495833e-01 
1.250000e+00 2.400000e-01 1.757576e-01 
1.250000e+00 2.800000e-01 1.745455e-01 
1.250000e+00 3.200000e-01 2.430769e-01 
1.250000e+00 3.600000e-01 2.727273e-01 
1.250000e+00 4.000000e-01 2.757143e-01 
1.250000e+00 4.400000e-01 2.695238e-01 
1.250000e+00 4.800000e-01 3.593333e-01 
1.250000e+00 5.200000e-01 3.272222e-01 
1.250000e+00 5.600000e-01 3.429630e-01 
1.250000e+00 6.000000e-01 3.883333e-01 
1.250000e+00 6.400000e-01 3.719048e-01 
1.250000e+00 6.800000e-01 4.005128e-01 
1.250000e+00 7.200000e-01 4.480000e-01 
1.250000e+00 7.600000e-01 4.253333e-01 
1.250000e+00 8.000000e-01 4.388889e-01 
1.250000e+00 8.400000e-01 4.473333e-01 
1.250000e+00 8.800000e-01 4.496970e-01 
1.250000e+00 9.200000e-01 4.620513e-01 
1.250000e+00 9.600000e-01 4.638889e-01 
1.250000e+00 1 4.539394e-01 

1.300000e+00 2.000000e-01 2.812500e-01 
1.300000e+00 2.400000e-01 2.036364e-01 
1.300000e+00 2.800000e-01 2.696970e-01 
1.300000e+00 3.200000e-01 3.246154e-01 
1.300000e+00 3.600000e-01 2.539394e-01 
1.300000e+00 4.000000e-01 2.642857e-01 
1.300000e+00 4.400000e-01 2.704762e-01 
1.300000e+00 4.800000e-01 3.540000e-01 
1.300000e+00 5.200000e-01 3.294444e-01 
1.300000e+00 5.600000e-01 3.185185e-01 
1.300000e+00 6.000000e-01 3.816667e-01 
1.300000e+00 6.400000e-01 3.809524e-01 
1.300000e+00 6.800000e-01 4.000000e-01 
1.300000e+00 7.200000e-01 4.173333e-01 
1.300000e+00 7.600000e-01 4.540000e-01 
1.300000e+00 8.000000e-01 4.416667e-01 
1.300000e+00 8.400000e-01 4.733333e-01 
1.300000e+00 8.800000e-01 4.454545e-01 
1.300000e+00 9.200000e-01 4.656410e-01 
1.300000e+00 9.600000e-01 4.538889e-01 
1.300000e+00 1 4.775758e-01 

1.350000e+00 2.000000e-01 2.608333e-01 
1.350000e+00 2.400000e-01 2.690909e-01 
1.350000e+00 2.800000e-01 3.169697e-01 
1.350000e+00 3.200000e-01 2.758974e-01 
1.350000e+00 3.600000e-01 3.084848e-01 
1.350000e+00 4.000000e-01 3.261905e-01 
1.350000e+00 4.400000e-01 3.628571e-01 
1.350000e+00 4.800000e-01 3.400000e-01 
1.350000e+00 5.200000e-01 3.644444e-01 
1.350000e+00 5.600000e-01 3.533333e-01 
1.350000e+00 6.000000e-01 3.566667e-01 
1.350000e+00 6.400000e-01 3.900000e-01 
1.350000e+00 6.800000e-01 4.364103e-01 
1.350000e+00 7.200000e-01 4.206667e-01 
1.350000e+00 7.600000e-01 4.140000e-01 
1.350000e+00 8.000000e-01 4.344444e-01 
1.350000e+00 8.400000e-01 4.486667e-01 
1.350000e+00 8.800000e-01 4.648485e-01 
1.350000e+00 9.200000e-01 4.646154e-01 
1.350000e+00 9.600000e-01 4.638889e-01 
1.350000e+00 1 4.593939e-01 

1.400000e+00 2.000000e-01 3.116667e-01 
1.400000e+00 2.400000e-01 2.006061e-01 
1.400000e+00 2.800000e-01 2.739394e-01 
1.400000e+00 3.200000e-01 3.415385e-01 
1.400000e+00 3.600000e-01 3.090909e-01 
1.400000e+00 4.000000e-01 3.238095e-01 
1.400000e+00 4.400000e-01 3.576190e-01 
1.400000e+00 4.800000e-01 4.006667e-01 
1.400000e+00 5.200000e-01 3.672222e-01 
1.400000e+00 5.600000e-01 4.074074e-01 
1.400000e+00 6.000000e-01 4.216667e-01 
1.400000e+00 6.400000e-01 4.133333e-01 
1.400000e+00 6.800000e-01 4.169231e-01 
1.400000e+00 7.200000e-01 4.113333e-01 
1.400000e+00 7.600000e-01 4.353333e-01 
1.400000e+00 8.000000e-01 4.416667e-01 
1.400000e+00 8.400000e-01 4.626667e-01 
1.400000e+00 8.800000e-01 4.642424e-01 
1.400000e+00 9.200000e-01 4.712821e-01 
1.400000e+00 9.600000e-01 4.644444e-01 
1.400000e+00 1 4.660606e-01 

1.450000e+00 2.000000e-01 2.895833e-01 
1.450000e+00 2.400000e-01 3.478788e-01 
1.450000e+00 2.800000e-01 3.000000e-01 
1.450000e+00 3.200000e-01 3.128205e-01 
1.450000e+00 3.600000e-01 3.618182e-01 
1.450000e+00 4.000000e-01 3.895238e-01 
1.450000e+00 4.400000e-01 3.776190e-01 
1.450000e+00 4.800000e-01 3.626667e-01 
1.450000e+00 5.200000e-01 3.522222e-01 
1.450000e+00 5.600000e-01 4.244444e-01 
1.450000e+00 6.000000e-01 4.250000e-01 
1.450000e+00 6.400000e-01 3.914286e-01 
1.450000e+00 6.800000e-01 4.215385e-01 
1.450000e+00 7.200000e-01 4.266667e-01 
1.450000e+00 7.600000e-01 4.406667e-01 
1.450000e+00 8.000000e-01 4.461111e-01 
1.450000e+00 8.400000e-01 4.726667e-01 
1.450000e+00 8.800000e-01 4.563636e-01 
1.450000e+00 9.200000e-01 4.517949e-01 
1.450000e+00 9.600000e-01 4.511111e-01 
1.450000e+00 1 4.654545e-01 

1.500000e+00 2.000000e-01 3.675000e-01 
1.500000e+00 2.400000e-01 3.430303e-01 
1.500000e+00 2.800000e-01 3.193939e-01 
1.500000e+00 3.200000e-01 3.410256e-01 
1.500000e+00 3.600000e-01 3.684848e-01 
1.500000e+00 4.000000e-01 3.614286e-01 
1.500000e+00 4.400000e-01 3.609524e-01 
1.500000e+00 4.800000e-01 4.253333e-01 
1.500000e+00 5.200000e-01 3.844444e-01 
1.500000e+00 5.600000e-01 3.911111e-01 
1.500000e+00 6.000000e-01 4.066667e-01 
1.500000e+00 6.400000e-01 4.104762e-01 
1.500000e+00 6.800000e-01 4.158974e-01 
1.500000e+00 7.200000e-01 4.093333e-01 
1.500000e+00 7.600000e-01 4.366667e-01 
1.500000e+00 8.000000e-01 4.777778e-01 
1.500000e+00 8.400000e-01 4.413333e-01 
1.500000e+00 8.800000e-01 4.642424e-01 
1.500000e+00 9.200000e-01 4.707692e-01 
1.500000e+00 9.600000e-01 4.616667e-01 
1.500000e+00 1 4.624242e-01 

1.550000e+00 2.000000e-01 3.725000e-01 
1.550000e+00 2.400000e-01 2.818182e-01 
1.550000e+00 2.800000e-01 3.187879e-01 
1.550000e+00 3.200000e-01 3.400000e-01 
1.550000e+00 3.600000e-01 3.484848e-01 
1.550000e+00 4.000000e-01 3.871429e-01 
1.550000e+00 4.400000e-01 3.900000e-01 
1.550000e+00 4.800000e-01 4.126667e-01 
1.550000e+00 5.200000e-01 4.050000e-01 
1.550000e+00 5.600000e-01 4.244444e-01 
1.550000e+00 6.000000e-01 4.300000e-01 
1.550000e+00 6.400000e-01 4.214286e-01 
1.550000e+00 6.800000e-01 4.620513e-01 
1.550000e+00 7.200000e-01 4.260000e-01 
1.550000e+00 7.600000e-01 4.446667e-01 
1.550000e+00 8.000000e-01 4.561111e-01 
1.550000e+00 8.400000e-01 4.533333e-01 
1.550000e+00 8.800000e-01 4.660606e-01 
1.550000e+00 9.200000e-01 4.615385e-01 
1.550000e+00 9.600000e-01 4.566667e-01 
1.550000e+00 1 4.648485e-01 

1.600000e+00 2.000000e-01 3.358333e-01 
1.600000e+00 2.400000e-01 3.309091e-01 
1.600000e+00 2.800000e-01 3.909091e-01 
1.600000e+00 3.200000e-01 3.528205e-01 
1.600000e+00 3.600000e-01 3.412121e-01 
1.600000e+00 4.000000e-01 3.847619e-01 
1.600000e+00 4.400000e-01 4.076190e-01 
1.600000e+00 4.800000e-01 3.900000e-01 
1.600000e+00 5.200000e-01 3.977778e-01 
1.600000e+00 5.600000e-01 3.733333e-01 
1.600000e+00 6.000000e-01 4.066667e-01 
1.600000e+00 6.400000e-01 4.085714e-01 
1.600000e+00 6.800000e-01 4.333333e-01 
1.600000e+00 7.200000e-01 4.440000e-01 
1.600000e+00 7.600000e-01 4.533333e-01 
1.600000e+00 8.000000e-01 4.427778e-01 
1.600000e+00 8.400000e-01 4.613333e-01 
1.600000e+00 8.800000e-01 4.612121e-01 
1.600000e+00 9.200000e-01 4.666667e-01 
1.600000e+00 9.600000e-01 4.750000e-01 
1.600000e+00 1 4.727273e-01 



==> data/PhaseSynthGRP_SSC-OMP.dat <==
3.200000e-01 0 0 
3.200000e-01 5.000000e-02 0 
3.200000e-01 1.000000e-01 0 
3.200000e-01 1.500000e-01 0 
3.200000e-01 2.000000e-01 0 
3.200000e-01 2.500000e-01 0 
3.200000e-01 3.000000e-01 0 
3.200000e-01 3.500000e-01 0 
3.200000e-01 4.000000e-01 0 
3.200000e-01 4.500000e-01 0 
3.200000e-01 5.000000e-01 0 
3.200000e-01 5.500000e-01 0 
3.200000e-01 6.000000e-01 1.333333e-03 
3.200000e-01 6.500000e-01 2.000000e-03 
3.200000e-01 7.000000e-01 8.666667e-03 
3.200000e-01 7.500000e-01 1.000000e-02 
3.200000e-01 8.000000e-01 2.933333e-02 
3.200000e-01 8.500000e-01 6.333333e-02 
3.200000e-01 9.000000e-01 7.533333e-02 
3.200000e-01 9.500000e-01 9.733333e-02 
3.200000e-01 1 1.433333e-01 
3.200000e-01 1.050000e+00 2.253333e-01 
3.200000e-01 1.100000e+00 2.473333e-01 
3.200000e-01 1.150000e+00 2.300000e-01 
3.200000e-01 1.200000e+00 2.613333e-01 
3.200000e-01 1.250000e+00 3.620000e-01 
3.200000e-01 1.300000e+00 3.273333e-01 
3.200000e-01 1.350000e+00 3.626667e-01 
3.200000e-01 1.400000e+00 3.593333e-01 
3.200000e-01 1.450000e+00 3.953333e-01 
3.200000e-01 1.500000e+00 3.800000e-01 

3.500000e-01 0 0 
3.500000e-01 5.000000e-02 0 
3.500000e-01 1.000000e-01 0 
3.500000e-01 1.500000e-01 0 
3.500000e-01 2.000000e-01 0 
3.500000e-01 2.500000e-01 0 
3.500000e-01 3.000000e-01 0 
3.500000e-01 3.500000e-01 0 
3.500000e-01 4.000000e-01 0 
3.500000e-01 4.500000e-01 0 
3.500000e-01 5.000000e-01 0 
3.500000e-01 5.500000e-01 1.333333e-03 
3.500000e-01 6.000000e-01 1.333333e-03 
3.500000e-01 6.500000e-01 5.333333e-03 
3.500000e-01 7.000000e-01 7.333333e-03 
3.500000e-01 7.500000e-01 2.400000e-02 
3.500000e-01 8.000000e-01 3.800000e-02 
3.500000e-01 8.500000e-01 5.200000e-02 
3.500000e-01 9.000000e-01 7.133333e-02 
3.500000e-01 9.500000e-01 1.540000e-01 
3.500000e-01 1 1.700000e-01 
3.500000e-01 1.050000e+00 2.166667e-01 
3.500000e-01 1.100000e+00 2.526667e-01 
3.500000e-01 1.150000e+00 2.606667e-01 
3.500000e-01 1.200000e+00 3.473333e-01 
3.500000e-01 1.250000e+00 3.520000e-01 
3.500000e-01 1.300000e+00 3.353333e-01 
3.500000e-01 1.350000e+00 4.000000e-01 
3.500000e-01 1.400000e+00 4.020000e-01 
3.500000e-01 1.450000e+00 4.160000e-01 
3.500000e-01 1.500000e+00 3.960000e-01 

3.800000e-01 0 0 
3.800000e-01 5.000000e-02 0 
3.800000e-01 1.000000e-01 0 
3.800000e-01 1.500000e-01 0 
3.800000e-01 2.000000e-01 0 
3.800000e-01 2.500000e-01 0 
3.800000e-01 3.000000e-01 0 
3.800000e-01 3.500000e-01 0 
3.800000e-01 4.000000e-01 1.333333e-03 
3.800000e-01 4.500000e-01 6.666667e-04 
3.800000e-01 5.000000e-01 1.333333e-03 
3.800000e-01 5.500000e-01 1.333333e-03 
3.800000e-01 6.000000e-01 6.666667e-03 
3.800000e-01 6.500000e-01 9.333333e-03 
3.800000e-01 7.000000e-01 1.600000e-02 
3.800000e-01 7.500000e-01 3.600000e-02 
3.800000e-01 8.000000e-01 7.533333e-02 
3.800000e-01 8.500000e-01 8.000000e-02 
3.800000e-01 9.000000e-01 1.053333e-01 
3.800000e-01 9.500000e-01 1.886667e-01 
3.800000e-01 1 2.533333e-01 
3.800000e-01 1.050000e+00 2.800000e-01 
3.800000e-01 1.100000e+00 3.160000e-01 
3.800000e-01 1.150000e+00 3.513333e-01 
3.800000e-01 1.200000e+00 3.306667e-01 
3.800000e-01 1.250000e+00 3.673333e-01 
3.800000e-01 1.300000e+00 3.833333e-01 
3.800000e-01 1.350000e+00 3.853333e-01 
3.800000e-01 1.400000e+00 4.046667e-01 
3.800000e-01 1.450000e+00 3.906667e-01 
3.800000e-01 1.500000e+00 4.040000e-01 

4.100000e-01 0 0 
4.100000e-01 5.000000e-02 0 
4.100000e-01 1.000000e-01 0 
4.100000e-01 1.500000e-01 0 
4.100000e-01 2.000000e-01 0 
4.100000e-01 2.500000e-01 0 
4.100000e-01 3.000000e-01 0 
4.100000e-01 3.500000e-01 6.666667e-04 
4.100000e-01 4.000000e-01 1.333333e-03 
4.100000e-01 4.500000e-01 1.333333e-03 
4.100000e-01 5.000000e-01 1.333333e-03 
4.100000e-01 5.500000e-01 5.333333e-03 
4.100000e-01 6.000000e-01 6.666667e-03 
4.100000e-01 6.500000e-01 2.200000e-02 
4.100000e-01 7.000000e-01 3.400000e-02 
4.100000e-01 7.500000e-01 5.866667e-02 
4.100000e-01 8.000000e-01 8.466667e-02 
4.100000e-01 8.500000e-01 1.286667e-01 
4.100000e-01 9.000000e-01 1.840000e-01 
4.100000e-01 9.500000e-01 2.020000e-01 
4.100000e-01 1 2.506667e-01 
4.100000e-01 1.050000e+00 3.300000e-01 
4.100000e-01 1.100000e+00 2.960000e-01 
4.100000e-01 1.150000e+00 3.233333e-01 
4.100000e-01 1.200000e+00 3.433333e-01 
4.100000e-01 1.250000e+00 3.706667e-01 
4.100000e-01 1.300000e+00 3.926667e-01 
4.100000e-01 1.350000e+00 4.093333e-01 
4.100000e-01 1.400000e+00 4.166667e-01 
4.100000e-01 1.450000e+00 4.053333e-01 
4.100000e-01 1.500000e+00 4.300000e-01 

4.400000e-01 0 0 
4.400000e-01 5.000000e-02 0 
4.400000e-01 1.000000e-01 0 
4.400000e-01 1.500000e-01 0 
4.400000e-01 2.000000e-01 0 
4.400000e-01 2.500000e-01 0 
4.400000e-01 3.000000e-01 0 
4.400000e-01 3.500000e-01 6.666667e-04 
4.400000e-01 4.000000e-01 0 
4.400000e-01 4.500000e-01 1.333333e-03 
4.400000e-01 5.000000e-01 6.000000e-03 
4.400000e-01 5.500000e-01 8.000000e-03 
4.400000e-01 6.000000e-01 8.000000e-03 
4.400000e-01 6.500000e-01 2.600000e-02 
4.400000e-01 7.000000e-01 5.400000e-02 
4.400000e-01 7.500000e-01 8.733333e-02 
4.400000e-01 8.000000e-01 1.306667e-01 
4.400000e-01 8.500000e-01 1.906667e-01 
4.400000e-01 9.000000e-01 2.113333e-01 
4.400000e-01 9.500000e-01 2.133333e-01 
4.400000e-01 1 2.840000e-01 
4.400000e-01 1.050000e+00 3.286667e-01 
4.400000e-01 1.100000e+00 3.493333e-01 
4.400000e-01 1.150000e+00 3.486667e-01 
4.400000e-01 1.200000e+00 3.826667e-01 
4.400000e-01 1.250000e+00 3.886667e-01 
4.400000e-01 1.300000e+00 4.000000e-01 
4.400000e-01 1.350000e+00 4.133333e-01 
4.400000e-01 1.400000e+00 4.313333e-01 
4.400000e-01 1.450000e+00 4.253333e-01 
4.400000e-01 1.500000e+00 4.146667e-01 

4.700000e-01 0 0 
4.700000e-01 5.000000e-02 0 
4.700000e-01 1.000000e-01 0 
4.700000e-01 1.500000e-01 0 
4.700000e-01 2.000000e-01 0 
4.700000e-01 2.500000e-01 0 
4.700000e-01 3.000000e-01 1.333333e-03 
4.700000e-01 3.500000e-01 6.666667e-04 
4.700000e-01 4.000000e-01 2.000000e-03 
4.700000e-01 4.500000e-01 3.333333e-03 
4.700000e-01 5.000000e-01 9.333333e-03 
4.700000e-01 5.500000e-01 1.133333e-02 
4.700000e-01 6.000000e-01 1.800000e-02 
4.700000e-01 6.500000e-01 4.666667e-02 
4.700000e-01 7.000000e-01 1.086667e-01 
4.700000e-01 7.500000e-01 1.366667e-01 
4.700000e-01 8.000000e-01 1.513333e-01 
4.700000e-01 8.500000e-01 2.220000e-01 
4.700000e-01 9.000000e-01 2.393333e-01 
4.700000e-01 9.500000e-01 3.066667e-01 
4.700000e-01 1 3.180000e-01 
4.700000e-01 1.050000e+00 3.620000e-01 
4.700000e-01 1.100000e+00 3.233333e-01 
4.700000e-01 1.150000e+00 3.633333e-01 
4.700000e-01 1.200000e+00 3.853333e-01 
4.700000e-01 1.250000e+00 3.880000e-01 
4.700000e-01 1.300000e+00 3.880000e-01 
4.700000e-01 1.350000e+00 4.080000e-01 
4.700000e-01 1.400000e+00 4.166667e-01 
4.700000e-01 1.450000e+00 4.253333e-01 
4.700000e-01 1.500000e+00 4.266667e-01 

5.000000e-01 0 0 
5.000000e-01 5.000000e-02 0 
5.000000e-01 1.000000e-01 0 
5.000000e-01 1.500000e-01 0 
5.000000e-01 2.000000e-01 0 
5.000000e-01 2.500000e-01 0 
5.000000e-01 3.000000e-01 6.666667e-04 
5.000000e-01 3.500000e-01 6.666667e-04 
5.000000e-01 4.000000e-01 6.666667e-04 
5.000000e-01 4.500000e-01 6.000000e-03 
5.000000e-01 5.000000e-01 1.600000e-02 
5.000000e-01 5.500000e-01 4.533333e-02 
5.000000e-01 6.000000e-01 2.533333e-02 
5.000000e-01 6.500000e-01 7.933333e-02 
5.000000e-01 7.000000e-01 8.800000e-02 
5.000000e-01 7.500000e-01 1.566667e-01 
5.000000e-01 8.000000e-01 1.900000e-01 
5.000000e-01 8.500000e-01 2.400000e-01 
5.000000e-01 9.000000e-01 2.800000e-01 
5.000000e-01 9.500000e-01 3.240000e-01 
5.000000e-01 1 3.420000e-01 
5.000000e-01 1.050000e+00 3.720000e-01 
5.000000e-01 1.100000e+00 3.880000e-01 
5.000000e-01 1.150000e+00 3.586667e-01 
5.000000e-01 1.200000e+00 3.920000e-01 
5.000000e-01 1.250000e+00 3.866667e-01 
5.000000e-01 1.300000e+00 3.966667e-01 
5.000000e-01 1.350000e+00 4.406667e-01 
5.000000e-01 1.400000e+00 4.146667e-01 
5.000000e-01 1.450000e+00 4.320000e-01 
5.000000e-01 1.500000e+00 4.266667e-01 

5.300000e-01 0 0 
5.300000e-01 5.000000e-02 0 
5.300000e-01 1.000000e-01 6.666667e-04 
5.300000e-01 1.500000e-01 0 
5.300000e-01 2.000000e-01 0 
5.300000e-01 2.500000e-01 0 
5.300000e-01 3.000000e-01 6.666667e-04 
5.300000e-01 3.500000e-01 4.666667e-03 
5.300000e-01 4.000000e-01 1.200000e-02 
5.300000e-01 4.500000e-01 6.000000e-03 
5.300000e-01 5.000000e-01 1.466667e-02 
5.300000e-01 5.500000e-01 3.533333e-02 
5.300000e-01 6.000000e-01 5.066667e-02 
5.300000e-01 6.500000e-01 8.266667e-02 
5.300000e-01 7.000000e-01 1.573333e-01 
5.300000e-01 7.500000e-01 2.200000e-01 
5.300000e-01 8.000000e-01 2.353333e-01 
5.300000e-01 8.500000e-01 2.853333e-01 
5.300000e-01 9.000000e-01 3.360000e-01 
5.300000e-01 9.500000e-01 3.273333e-01 
5.300000e-01 1 3.646667e-01 
5.300000e-01 1.050000e+00 3.820000e-01 
5.300000e-01 1.100000e+00 3.866667e-01 
5.300000e-01 1.150000e+00 3.966667e-01 
5.300000e-01 1.200000e+00 3.906667e-01 
5.300000e-01 1.250000e+00 3.926667e-01 
5.300000e-01 1.300000e+00 4.133333e-01 
5.300000e-01 1.350000e+00 4.220000e-01 
5.300000e-01 1.400000e+00 4.240000e-01 
5.300000e-01 1.450000e+00 4.100000e-01 
5.300000e-01 1.500000e+00 4.240000e-01 

5.600000e-01 0 6.666667e-04 
5.600000e-01 5.000000e-02 6.666667e-04 
5.600000e-01 1.000000e-01 0 
5.600000e-01 1.500000e-01 0 
5.600000e-01 2.000000e-01 0 
5.600000e-01 2.500000e-01 0 
5.600000e-01 3.000000e-01 2.000000e-03 
5.600000e-01 3.500000e-01 8.000000e-03 
5.600000e-01 4.000000e-01 1.000000e-02 
5.600000e-01 4.500000e-01 2.333333e-02 
5.600000e-01 5.000000e-01 4.200000e-02 
5.600000e-01 5.500000e-01 6.466667e-02 
5.600000e-01 6.000000e-01 8.333333e-02 
5.600000e-01 6.500000e-01 1.513333e-01 
5.600000e-01 7.000000e-01 2.380000e-01 
5.600000e-01 7.500000e-01 2.326667e-01 
5.600000e-01 8.000000e-01 2.573333e-01 
5.600000e-01 8.500000e-01 3.220000e-01 
5.600000e-01 9.000000e-01 3.720000e-01 
5.600000e-01 9.500000e-01 3.606667e-01 
5.600000e-01 1 4.113333e-01 
5.600000e-01 1.050000e+00 3.773333e-01 
5.600000e-01 1.100000e+00 4.073333e-01 
5.600000e-01 1.150000e+00 3.880000e-01 
5.600000e-01 1.200000e+00 4.120000e-01 
5.600000e-01 1.250000e+00 4.293333e-01 
5.600000e-01 1.300000e+00 4.280000e-01 
5.600000e-01 1.350000e+00 4.280000e-01 
5.600000e-01 1.400000e+00 4.333333e-01 
5.600000e-01 1.450000e+00 4.326667e-01 
5.600000e-01 1.500000e+00 4.260000e-01 

5.900000e-01 0 1.333333e-03 
5.900000e-01 5.000000e-02 6.666667e-04 
5.900000e-01 1.000000e-01 6.666667e-04 
5.900000e-01 1.500000e-01 1.333333e-03 
5.900000e-01 2.000000e-01 6.666667e-04 
5.900000e-01 2.500000e-01 6.666667e-04 
5.900000e-01 3.000000e-01 6.666667e-03 
5.900000e-01 3.500000e-01 1.066667e-02 
5.900000e-01 4.000000e-01 1.800000e-02 
5.900000e-01 4.500000e-01 4.266667e-02 
5.900000e-01 5.000000e-01 5.400000e-02 
5.900000e-01 5.500000e-01 7.200000e-02 
5.900000e-01 6.000000e-01 1.026667e-01 
5.900000e-01 6.500000e-01 2.200000e-01 
5.900000e-01 7.000000e-01 2.226667e-01 
5.900000e-01 7.500000e-01 2.666667e-01 
5.900000e-01 8.000000e-01 3.160000e-01 
5.900000e-01 8.500000e-01 3.353333e-01 
5.900000e-01 9.000000e-01 3.746667e-01 
5.900000e-01 9.500000e-01 3.913333e-01 
5.900000e-01 1 3.946667e-01 
5.900000e-01 1.050000e+00 4.120000e-01 
5.900000e-01 1.100000e+00 3.993333e-01 
5.900000e-01 1.150000e+00 4.100000e-01 
5.900000e-01 1.200000e+00 3.840000e-01 
5.900000e-01 1.250000e+00 4.166667e-01 
5.900000e-01 1.300000e+00 4.260000e-01 
5.900000e-01 1.350000e+00 4.293333e-01 
5.900000e-01 1.400000e+00 4.406667e-01 
5.900000e-01 1.450000e+00 4.206667e-01 
5.900000e-01 1.500000e+00 4.260000e-01 

6.200000e-01 0 6.666667e-04 
6.200000e-01 5.000000e-02 0 
6.200000e-01 1.000000e-01 2.000000e-03 
6.200000e-01 1.500000e-01 1.333333e-03 
6.200000e-01 2.000000e-01 6.666667e-04 
6.200000e-01 2.500000e-01 7.333333e-03 
6.200000e-01 3.000000e-01 1.200000e-02 
6.200000e-01 3.500000e-01 2.600000e-02 
6.200000e-01 4.000000e-01 2.266667e-02 
6.200000e-01 4.500000e-01 5.000000e-02 
6.200000e-01 5.000000e-01 9.733333e-02 
6.200000e-01 5.500000e-01 1.306667e-01 
6.200000e-01 6.000000e-01 1.700000e-01 
6.200000e-01 6.500000e-01 2.153333e-01 
6.200000e-01 7.000000e-01 3.000000e-01 
6.200000e-01 7.500000e-01 3.220000e-01 
6.200000e-01 8.000000e-01 3.366667e-01 
6.200000e-01 8.500000e-01 3.593333e-01 
6.200000e-01 9.000000e-01 3.980000e-01 
6.200000e-01 9.500000e-01 3.846667e-01 
6.200000e-01 1 4.260000e-01 
6.200000e-01 1.050000e+00 4.100000e-01 
6.200000e-01 1.100000e+00 4.280000e-01 
6.200000e-01 1.150000e+00 4.093333e-01 
6.200000e-01 1.200000e+00 4.246667e-01 
6.200000e-01 1.250000e+00 4.486667e-01 
6.200000e-01 1.300000e+00 4.400000e-01 
6.200000e-01 1.350000e+00 4.293333e-01 
6.200000e-01 1.400000e+00 4.326667e-01 
6.200000e-01 1.450000e+00 4.600000e-01 
6.200000e-01 1.500000e+00 4.120000e-01 

6.500000e-01 0 3.333333e-03 
6.500000e-01 5.000000e-02 3.333333e-03 
6.500000e-01 1.000000e-01 1.333333e-03 
6.500000e-01 1.500000e-01 4.666667e-03 
6.500000e-01 2.000000e-01 7.333333e-03 
6.500000e-01 2.500000e-01 9.333333e-03 
6.500000e-01 3.000000e-01 1.733333e-02 
6.500000e-01 3.500000e-01 3.733333e-02 
6.500000e-01 4.000000e-01 5.866667e-02 
6.500000e-01 4.500000e-01 8.000000e-02 
6.500000e-01 5.000000e-01 1.126667e-01 
6.500000e-01 5.500000e-01 1.433333e-01 
6.500000e-01 6.000000e-01 1.860000e-01 
6.500000e-01 6.500000e-01 2.886667e-01 
6.500000e-01 7.000000e-01 3.173333e-01 
6.500000e-01 7.500000e-01 3.460000e-01 
6.500000e-01 8.000000e-01 3.713333e-01 
6.500000e-01 8.500000e-01 3.680000e-01 
6.500000e-01 9.000000e-01 4.200000e-01 
6.500000e-01 9.500000e-01 3.786667e-01 
6.500000e-01 1 4.046667e-01 
6.500000e-01 1.050000e+00 4.133333e-01 
6.500000e-01 1.100000e+00 4.400000e-01 
6.500000e-01 1.150000e+00 4.066667e-01 
6.500000e-01 1.200000e+00 4.446667e-01 
6.500000e-01 1.250000e+00 4.340000e-01 
6.500000e-01 1.300000e+00 4.280000e-01 
6.500000e-01 1.350000e+00 4.466667e-01 
6.500000e-01 1.400000e+00 4.413333e-01 
6.500000e-01 1.450000e+00 4.500000e-01 
6.500000e-01 1.500000e+00 4.460000e-01 

6.800000e-01 0 3.333333e-03 
6.800000e-01 5.000000e-02 4.000000e-03 
6.800000e-01 1.000000e-01 4.000000e-03 
6.800000e-01 1.500000e-01 9.333333e-03 
6.800000e-01 2.000000e-01 1.000000e-02 
6.800000e-01 2.500000e-01 1.133333e-02 
6.800000e-01 3.000000e-01 3.066667e-02 
6.800000e-01 3.500000e-01 4.133333e-02 
6.800000e-01 4.000000e-01 5.533333e-02 
6.800000e-01 4.500000e-01 9.666667e-02 
6.800000e-01 5.000000e-01 1.326667e-01 
6.800000e-01 5.500000e-01 2.033333e-01 
6.800000e-01 6.000000e-01 2.646667e-01 
6.800000e-01 6.500000e-01 2.786667e-01 
6.800000e-01 7.000000e-01 3.340000e-01 
6.800000e-01 7.500000e-01 3.313333e-01 
6.800000e-01 8.000000e-01 4.000000e-01 
6.800000e-01 8.500000e-01 3.780000e-01 
6.800000e-01 9.000000e-01 4.133333e-01 
6.800000e-01 9.500000e-01 4.060000e-01 
6.800000e-01 1 4.080000e-01 
6.800000e-01 1.050000e+00 4.206667e-01 
6.800000e-01 1.100000e+00 4.180000e-01 
6.800000e-01 1.150000e+00 4.033333e-01 
6.800000e-01 1.200000e+00 4.266667e-01 
6.800000e-01 1.250000e+00 4.340000e-01 
6.800000e-01 1.300000e+00 4.426667e-01 
6.800000e-01 1.350000e+00 4.366667e-01 
6.800000e-01 1.400000e+00 4.320000e-01 
6.800000e-01 1.450000e+00 4.426667e-01 
6.800000e-01 1.500000e+00 4.233333e-01 

7.100000e-01 0 4.000000e-03 
7.100000e-01 5.000000e-02 1.200000e-02 
7.100000e-01 1.000000e-01 7.333333e-03 
7.100000e-01 1.500000e-01 1.000000e-02 
7.100000e-01 2.000000e-01 2.200000e-02 
7.100000e-01 2.500000e-01 3.466667e-02 
7.100000e-01 3.000000e-01 5.133333e-02 
7.100000e-01 3.500000e-01 4.666667e-02 
7.100000e-01 4.000000e-01 1.073333e-01 
7.100000e-01 4.500000e-01 1.226667e-01 
7.100000e-01 5.000000e-01 1.753333e-01 
7.100000e-01 5.500000e-01 2.320000e-01 
7.100000e-01 6.000000e-01 2.560000e-01 
7.100000e-01 6.500000e-01 2.753333e-01 
7.100000e-01 7.000000e-01 3.400000e-01 
7.100000e-01 7.500000e-01 3.913333e-01 
7.100000e-01 8.000000e-01 4.000000e-01 
7.100000e-01 8.500000e-01 3.760000e-01 
7.100000e-01 9.000000e-01 3.706667e-01 
7.100000e-01 9.500000e-01 4.033333e-01 
7.100000e-01 1 4.140000e-01 
7.100000e-01 1.050000e+00 4.086667e-01 
7.100000e-01 1.100000e+00 4.393333e-01 
7.100000e-01 1.150000e+00 3.973333e-01 
7.100000e-01 1.200000e+00 4.200000e-01 
7.100000e-01 1.250000e+00 4.486667e-01 
7.100000e-01 1.300000e+00 4.260000e-01 
7.100000e-01 1.350000e+00 4.173333e-01 
7.100000e-01 1.400000e+00 4.360000e-01 
7.100000e-01 1.450000e+00 4.300000e-01 
7.100000e-01 1.500000e+00 4.486667e-01 

7.400000e-01 0 1.400000e-02 
7.400000e-01 5.000000e-02 1.600000e-02 
7.400000e-01 1.000000e-01 2.066667e-02 
7.400000e-01 1.500000e-01 2.333333e-02 
7.400000e-01 2.000000e-01 3.466667e-02 
7.400000e-01 2.500000e-01 4.066667e-02 
7.400000e-01 3.000000e-01 6.400000e-02 
7.400000e-01 3.500000e-01 9.933333e-02 
7.400000e-01 4.000000e-01 2.080000e-01 
7.400000e-01 4.500000e-01 2.073333e-01 
7.400000e-01 5.000000e-01 2.586667e-01 
7.400000e-01 5.500000e-01 2.633333e-01 
7.400000e-01 6.000000e-01 3.180000e-01 
7.400000e-01 6.500000e-01 3.306667e-01 
7.400000e-01 7.000000e-01 4.106667e-01 
7.400000e-01 7.500000e-01 3.706667e-01 
7.400000e-01 8.000000e-01 3.800000e-01 
7.400000e-01 8.500000e-01 3.940000e-01 
7.400000e-01 9.000000e-01 4.140000e-01 
7.400000e-01 9.500000e-01 4.233333e-01 
7.400000e-01 1 4.366667e-01 
7.400000e-01 1.050000e+00 4.226667e-01 
7.400000e-01 1.100000e+00 4.153333e-01 
7.400000e-01 1.150000e+00 4.286667e-01 
7.400000e-01 1.200000e+00 4.300000e-01 
7.400000e-01 1.250000e+00 4.253333e-01 
7.400000e-01 1.300000e+00 4.426667e-01 
7.400000e-01 1.350000e+00 4.393333e-01 
7.400000e-01 1.400000e+00 4.406667e-01 
7.400000e-01 1.450000e+00 4.346667e-01 
7.400000e-01 1.500000e+00 4.233333e-01 

7.700000e-01 0 1.733333e-02 
7.700000e-01 5.000000e-02 2.000000e-02 
7.700000e-01 1.000000e-01 2.600000e-02 
7.700000e-01 1.500000e-01 5.133333e-02 
7.700000e-01 2.000000e-01 4.266667e-02 
7.700000e-01 2.500000e-01 6.066667e-02 
7.700000e-01 3.000000e-01 1.086667e-01 
7.700000e-01 3.500000e-01 1.306667e-01 
7.700000e-01 4.000000e-01 2.306667e-01 
7.700000e-01 4.500000e-01 2.286667e-01 
7.700000e-01 5.000000e-01 3.133333e-01 
7.700000e-01 5.500000e-01 3.006667e-01 
7.700000e-01 6.000000e-01 3.233333e-01 
7.700000e-01 6.500000e-01 3.546667e-01 
7.700000e-01 7.000000e-01 3.926667e-01 
7.700000e-01 7.500000e-01 3.906667e-01 
7.700000e-01 8.000000e-01 3.853333e-01 
7.700000e-01 8.500000e-01 4.320000e-01 
7.700000e-01 9.000000e-01 4.153333e-01 
7.700000e-01 9.500000e-01 4.406667e-01 
7.700000e-01 1 4.060000e-01 
7.700000e-01 1.050000e+00 4.213333e-01 
7.700000e-01 1.100000e+00 4.173333e-01 
7.700000e-01 1.150000e+00 4.393333e-01 
7.700000e-01 1.200000e+00 4.406667e-01 
7.700000e-01 1.250000e+00 4.273333e-01 
7.700000e-01 1.300000e+00 4.480000e-01 
7.700000e-01 1.350000e+00 4.420000e-01 
7.700000e-01 1.400000e+00 4.406667e-01 
7.700000e-01 1.450000e+00 4.380000e-01 
7.700000e-01 1.500000e+00 4.366667e-01 

8.000000e-01 0 3.066667e-02 
8.000000e-01 5.000000e-02 2.866667e-02 
8.000000e-01 1.000000e-01 4.200000e-02 
8.000000e-01 1.500000e-01 5.600000e-02 
8.000000e-01 2.000000e-01 6.933333e-02 
8.000000e-01 2.500000e-01 7.333333e-02 
8.000000e-01 3.000000e-01 1.066667e-01 
8.000000e-01 3.500000e-01 1.366667e-01 
8.000000e-01 4.000000e-01 2.173333e-01 
8.000000e-01 4.500000e-01 2.660000e-01 
8.000000e-01 5.000000e-01 3.180000e-01 
8.000000e-01 5.500000e-01 3.346667e-01 
8.000000e-01 6.000000e-01 3.606667e-01 
8.000000e-01 6.500000e-01 3.413333e-01 
8.000000e-01 7.000000e-01 3.886667e-01 
8.000000e-01 7.500000e-01 3.880000e-01 
8.000000e-01 8.000000e-01 4.153333e-01 
8.000000e-01 8.500000e-01 4.160000e-01 
8.000000e-01 9.000000e-01 4.173333e-01 
8.000000e-01 9.500000e-01 4.146667e-01 
8.000000e-01 1 4.300000e-01 
8.000000e-01 1.050000e+00 4.266667e-01 
8.000000e-01 1.100000e+00 4.160000e-01 
8.000000e-01 1.150000e+00 4.213333e-01 
8.000000e-01 1.200000e+00 4.440000e-01 
8.000000e-01 1.250000e+00 4.506667e-01 
8.000000e-01 1.300000e+00 4.553333e-01 
8.000000e-01 1.350000e+00 4.573333e-01 
8.000000e-01 1.400000e+00 4.426667e-01 
8.000000e-01 1.450000e+00 4.400000e-01 
8.000000e-01 1.500000e+00 4.286667e-01 

8.300000e-01 0 4.133333e-02 
8.300000e-01 5.000000e-02 4.000000e-02 
8.300000e-01 1.000000e-01 5.200000e-02 
8.300000e-01 1.500000e-01 5.066667e-02 
8.300000e-01 2.000000e-01 6.000000e-02 
8.300000e-01 2.500000e-01 1.040000e-01 
8.300000e-01 3.000000e-01 1.540000e-01 
8.300000e-01 3.500000e-01 2.020000e-01 
8.300000e-01 4.000000e-01 2.726667e-01 
8.300000e-01 4.500000e-01 2.713333e-01 
8.300000e-01 5.000000e-01 3.153333e-01 
8.300000e-01 5.500000e-01 3.406667e-01 
8.300000e-01 6.000000e-01 3.800000e-01 
8.300000e-01 6.500000e-01 3.706667e-01 
8.300000e-01 7.000000e-01 3.806667e-01 
8.300000e-01 7.500000e-01 3.920000e-01 
8.300000e-01 8.000000e-01 4.033333e-01 
8.300000e-01 8.500000e-01 4.240000e-01 
8.300000e-01 9.000000e-01 4.400000e-01 
8.300000e-01 9.500000e-01 4.233333e-01 
8.300000e-01 1 4.346667e-01 
8.300000e-01 1.050000e+00 4.360000e-01 
8.300000e-01 1.100000e+00 4.220000e-01 
8.300000e-01 1.150000e+00 4.413333e-01 
8.300000e-01 1.200000e+00 4.420000e-01 
8.300000e-01 1.250000e+00 4.366667e-01 
8.300000e-01 1.300000e+00 4.266667e-01 
8.300000e-01 1.350000e+00 4.420000e-01 
8.300000e-01 1.400000e+00 4.513333e-01 
8.300000e-01 1.450000e+00 4.320000e-01 
8.300000e-01 1.500000e+00 4.280000e-01 

8.600000e-01 0 4.800000e-02 
8.600000e-01 5.000000e-02 4.266667e-02 
8.600000e-01 1.000000e-01 6.466667e-02 
8.600000e-01 1.500000e-01 6.733333e-02 
8.600000e-01 2.000000e-01 1.126667e-01 
8.600000e-01 2.500000e-01 1.546667e-01 
8.600000e-01 3.000000e-01 2.026667e-01 
8.600000e-01 3.500000e-01 2.340000e-01 
8.600000e-01 4.000000e-01 2.793333e-01 
8.600000e-01 4.500000e-01 2.880000e-01 
8.600000e-01 5.000000e-01 3.720000e-01 
8.600000e-01 5.500000e-01 3.346667e-01 
8.600000e-01 6.000000e-01 3.793333e-01 
8.600000e-01 6.500000e-01 3.580000e-01 
8.600000e-01 7.000000e-01 4.113333e-01 
8.600000e-01 7.500000e-01 4.206667e-01 
8.600000e-01 8.000000e-01 4.013333e-01 
8.600000e-01 8.500000e-01 3.946667e-01 
8.600000e-01 9.000000e-01 4.326667e-01 
8.600000e-01 9.500000e-01 4.160000e-01 
8.600000e-01 1 4.380000e-01 
8.600000e-01 1.050000e+00 4.193333e-01 
8.600000e-01 1.100000e+00 4.473333e-01 
8.600000e-01 1.150000e+00 4.266667e-01 
8.600000e-01 1.200000e+00 4.393333e-01 
8.600000e-01 1.250000e+00 4.520000e-01 
8.600000e-01 1.300000e+00 4.226667e-01 
8.600000e-01 1.350000e+00 4.520000e-01 
8.600000e-01 1.400000e+00 4.333333e-01 
8.600000e-01 1.450000e+00 4.206667e-01 
8.600000e-01 1.500000e+00 4.526667e-01 

8.900000e-01 0 1.066667e-01 
8.900000e-01 5.000000e-02 9.466667e-02 
8.900000e-01 1.000000e-01 1.060000e-01 
8.900000e-01 1.500000e-01 1.093333e-01 
8.900000e-01 2.000000e-01 1.486667e-01 
8.900000e-01 2.500000e-01 1.706667e-01 
8.900000e-01 3.000000e-01 2.220000e-01 
8.900000e-01 3.500000e-01 3.166667e-01 
8.900000e-01 4.000000e-01 3.213333e-01 
8.900000e-01 4.500000e-01 3.560000e-01 
8.900000e-01 5.000000e-01 3.486667e-01 
8.900000e-01 5.500000e-01 3.793333e-01 
8.900000e-01 6.000000e-01 3.566667e-01 
8.900000e-01 6.500000e-01 4.053333e-01 
8.900000e-01 7.000000e-01 4.033333e-01 
8.900000e-01 7.500000e-01 4.193333e-01 
8.900000e-01 8.000000e-01 4.326667e-01 
8.900000e-01 8.500000e-01 4.413333e-01 
8.900000e-01 9.000000e-01 4.333333e-01 
8.900000e-01 9.500000e-01 4.426667e-01 
8.900000e-01 1 4.313333e-01 
8.900000e-01 1.050000e+00 4.460000e-01 
8.900000e-01 1.100000e+00 4.440000e-01 
8.900000e-01 1.150000e+00 4.293333e-01 
8.900000e-01 1.200000e+00 4.520000e-01 
8.900000e-01 1.250000e+00 4.446667e-01 
8.900000e-01 1.300000e+00 4.380000e-01 
8.900000e-01 1.350000e+00 4.386667e-01 
8.900000e-01 1.400000e+00 4.446667e-01 
8.900000e-01 1.450000e+00 4.446667e-01 
8.900000e-01 1.500000e+00 4.460000e-01 

9.200000e-01 0 1.560000e-01 
9.200000e-01 5.000000e-02 1.320000e-01 
9.200000e-01 1.000000e-01 1.560000e-01 
9.200000e-01 1.500000e-01 1.726667e-01 
9.200000e-01 2.000000e-01 2.293333e-01 
9.200000e-01 2.500000e-01 2.113333e-01 
9.200000e-01 3.000000e-01 2.613333e-01 
9.200000e-01 3.500000e-01 3.160000e-01 
9.200000e-01 4.000000e-01 3.200000e-01 
9.200000e-01 4.500000e-01 3.593333e-01 
9.200000e-01 5.000000e-01 3.626667e-01 
9.200000e-01 5.500000e-01 3.893333e-01 
9.200000e-01 6.000000e-01 4.146667e-01 
9.200000e-01 6.500000e-01 4.086667e-01 
9.200000e-01 7.000000e-01 4.133333e-01 
9.200000e-01 7.500000e-01 4.220000e-01 
9.200000e-01 8.000000e-01 4.193333e-01 
9.200000e-01 8.500000e-01 4.340000e-01 
9.200000e-01 9.000000e-01 4.413333e-01 
9.200000e-01 9.500000e-01 4.340000e-01 
9.200000e-01 1 4.420000e-01 
9.200000e-01 1.050000e+00 4.320000e-01 
9.200000e-01 1.100000e+00 4.453333e-01 
9.200000e-01 1.150000e+00 4.506667e-01 
9.200000e-01 1.200000e+00 4.366667e-01 
9.200000e-01 1.250000e+00 4.300000e-01 
9.200000e-01 1.300000e+00 4.380000e-01 
9.200000e-01 1.350000e+00 4.500000e-01 
9.200000e-01 1.400000e+00 4.406667e-01 
9.200000e-01 1.450000e+00 4.420000e-01 
9.200000e-01 1.500000e+00 4.473333e-01 

9.500000e-01 0 1.973333e-01 
9.500000e-01 5.000000e-02 1.720000e-01 
9.500000e-01 1.000000e-01 1.613333e-01 
9.500000e-01 1.500000e-01 2.393333e-01 
9.500000e-01 2.000000e-01 2.740000e-01 
9.500000e-01 2.500000e-01 3.233333e-01 
9.500000e-01 3.000000e-01 3.366667e-01 
9.500000e-01 3.500000e-01 3.293333e-01 
9.500000e-01 4.000000e-01 3.453333e-01 
9.500000e-01 4.500000e-01 3.520000e-01 
9.500000e-01 5.000000e-01 4.020000e-01 
9.500000e-01 5.500000e-01 4.046667e-01 
9.500000e-01 6.000000e-01 3.786667e-01 
9.500000e-01 6.500000e-01 4.286667e-01 
9.500000e-01 7.000000e-01 4.086667e-01 
9.500000e-01 7.500000e-01 3.966667e-01 
9.500000e-01 8.000000e-01 4.193333e-01 
9.500000e-01 8.500000e-01 4.360000e-01 
9.500000e-01 9.000000e-01 4.400000e-01 
9.500000e-01 9.500000e-01 4.253333e-01 
9.500000e-01 1 4.533333e-01 
9.500000e-01 1.050000e+00 4.340000e-01 
9.500000e-01 1.100000e+00 4.453333e-01 
9.500000e-01 1.150000e+00 4.360000e-01 
9.500000e-01 1.200000e+00 4.413333e-01 
9.500000e-01 1.250000e+00 4.426667e-01 
9.500000e-01 1.300000e+00 4.520000e-01 
9.500000e-01 1.350000e+00 4.480000e-01 
9.500000e-01 1.400000e+00 4.520000e-01 
9.500000e-01 1.450000e+00 4.520000e-01 
9.500000e-01 1.500000e+00 4.426667e-01 

9.800000e-01 0 2.453333e-01 
9.800000e-01 5.000000e-02 2.546667e-01 
9.800000e-01 1.000000e-01 2.566667e-01 
9.800000e-01 1.500000e-01 2.420000e-01 
9.800000e-01 2.000000e-01 3.100000e-01 
9.800000e-01 2.500000e-01 2.886667e-01 
9.800000e-01 3.000000e-01 3.100000e-01 
9.800000e-01 3.500000e-01 3.666667e-01 
9.800000e-01 4.000000e-01 3.620000e-01 
9.800000e-01 4.500000e-01 3.960000e-01 
9.800000e-01 5.000000e-01 3.913333e-01 
9.800000e-01 5.500000e-01 4.146667e-01 
9.800000e-01 6.000000e-01 4.020000e-01 
9.800000e-01 6.500000e-01 4.266667e-01 
9.800000e-01 7.000000e-01 4.346667e-01 
9.800000e-01 7.500000e-01 4.346667e-01 
9.800000e-01 8.000000e-01 4.433333e-01 
9.800000e-01 8.500000e-01 4.513333e-01 
9.800000e-01 9.000000e-01 4.200000e-01 
9.800000e-01 9.500000e-01 4.213333e-01 
9.800000e-01 1 4.393333e-01 
9.800000e-01 1.050000e+00 4.506667e-01 
9.800000e-01 1.100000e+00 4.393333e-01 
9.800000e-01 1.150000e+00 4.413333e-01 
9.800000e-01 1.200000e+00 4.453333e-01 
9.800000e-01 1.250000e+00 4.326667e-01 
9.800000e-01 1.300000e+00 4.260000e-01 
9.800000e-01 1.350000e+00 4.433333e-01 
9.800000e-01 1.400000e+00 4.606667e-01 
9.800000e-01 1.450000e+00 4.413333e-01 
9.800000e-01 1.500000e+00 4.480000e-01 

1.010000e+00 0 2.800000e-01 
1.010000e+00 5.000000e-02 2.353333e-01 
1.010000e+00 1.000000e-01 2.486667e-01 
1.010000e+00 1.500000e-01 2.666667e-01 
1.010000e+00 2.000000e-01 2.720000e-01 
1.010000e+00 2.500000e-01 3.346667e-01 
1.010000e+00 3.000000e-01 3.406667e-01 
1.010000e+00 3.500000e-01 3.446667e-01 
1.010000e+00 4.000000e-01 3.966667e-01 
1.010000e+00 4.500000e-01 3.993333e-01 
1.010000e+00 5.000000e-01 3.933333e-01 
1.010000e+00 5.500000e-01 4.140000e-01 
1.010000e+00 6.000000e-01 4.100000e-01 
1.010000e+00 6.500000e-01 4.386667e-01 
1.010000e+00 7.000000e-01 4.180000e-01 
1.010000e+00 7.500000e-01 4.593333e-01 
1.010000e+00 8.000000e-01 4.153333e-01 
1.010000e+00 8.500000e-01 4.513333e-01 
1.010000e+00 9.000000e-01 4.500000e-01 
1.010000e+00 9.500000e-01 4.366667e-01 
1.010000e+00 1 4.413333e-01 
1.010000e+00 1.050000e+00 4.373333e-01 
1.010000e+00 1.100000e+00 4.420000e-01 
1.010000e+00 1.150000e+00 4.466667e-01 
1.010000e+00 1.200000e+00 4.400000e-01 
1.010000e+00 1.250000e+00 4.480000e-01 
1.010000e+00 1.300000e+00 4.333333e-01 
1.010000e+00 1.350000e+00 4.266667e-01 
1.010000e+00 1.400000e+00 4.520000e-01 
1.010000e+00 1.450000e+00 4.486667e-01 
1.010000e+00 1.500000e+00 4.526667e-01 

1.040000e+00 0 2.406667e-01 
1.040000e+00 5.000000e-02 2.940000e-01 
1.040000e+00 1.000000e-01 2.993333e-01 
1.040000e+00 1.500000e-01 3.113333e-01 
1.040000e+00 2.000000e-01 3.286667e-01 
1.040000e+00 2.500000e-01 3.340000e-01 
1.040000e+00 3.000000e-01 3.573333e-01 
1.040000e+00 3.500000e-01 4.086667e-01 
1.040000e+00 4.000000e-01 3.966667e-01 
1.040000e+00 4.500000e-01 3.880000e-01 
1.040000e+00 5.000000e-01 4.373333e-01 
1.040000e+00 5.500000e-01 4.306667e-01 
1.040000e+00 6.000000e-01 4.153333e-01 
1.040000e+00 6.500000e-01 4.080000e-01 
1.040000e+00 7.000000e-01 4.433333e-01 
1.040000e+00 7.500000e-01 4.406667e-01 
1.040000e+00 8.000000e-01 4.260000e-01 
1.040000e+00 8.500000e-01 4.566667e-01 
1.040000e+00 9.000000e-01 4.446667e-01 
1.040000e+00 9.500000e-01 4.473333e-01 
1.040000e+00 1 4.606667e-01 
1.040000e+00 1.050000e+00 4.440000e-01 
1.040000e+00 1.100000e+00 4.473333e-01 
1.040000e+00 1.150000e+00 4.373333e-01 
1.040000e+00 1.200000e+00 4.346667e-01 
1.040000e+00 1.250000e+00 4.460000e-01 
1.040000e+00 1.300000e+00 4.480000e-01 
1.040000e+00 1.350000e+00 4.326667e-01 
1.040000e+00 1.400000e+00 4.586667e-01 
1.040000e+00 1.450000e+00 4.293333e-01 
1.040000e+00 1.500000e+00 4.520000e-01 

1.070000e+00 0 2.780000e-01 
1.070000e+00 5.000000e-02 2.800000e-01 
1.070000e+00 1.000000e-01 2.873333e-01 
1.070000e+00 1.500000e-01 3.026667e-01 
1.070000e+00 2.000000e-01 2.906667e-01 
1.070000e+00 2.500000e-01 3.446667e-01 
1.070000e+00 3.000000e-01 3.713333e-01 
1.070000e+00 3.500000e-01 3.833333e-01 
1.070000e+00 4.000000e-01 3.626667e-01 
1.070000e+00 4.500000e-01 4.013333e-01 
1.070000e+00 5.000000e-01 3.893333e-01 
1.070000e+00 5.500000e-01 4.366667e-01 
1.070000e+00 6.000000e-01 4.146667e-01 
1.070000e+00 6.500000e-01 4.366667e-01 
1.070000e+00 7.000000e-01 4.280000e-01 
1.070000e+00 7.500000e-01 4.580000e-01 
1.070000e+00 8.000000e-01 4.360000e-01 
1.070000e+00 8.500000e-01 4.506667e-01 
1.070000e+00 9.000000e-01 4.340000e-01 
1.070000e+00 9.500000e-01 4.340000e-01 
1.070000e+00 1 4.460000e-01 
1.070000e+00 1.050000e+00 4.453333e-01 
1.070000e+00 1.100000e+00 4.413333e-01 
1.070000e+00 1.150000e+00 4.433333e-01 
1.070000e+00 1.200000e+00 4.493333e-01 
1.070000e+00 1.250000e+00 4.506667e-01 
1.070000e+00 1.300000e+00 4.413333e-01 
1.070000e+00 1.350000e+00 4.446667e-01 
1.070000e+00 1.400000e+00 4.626667e-01 
1.070000e+00 1.450000e+00 4.506667e-01 
1.070000e+00 1.500000e+00 4.466667e-01 

1.100000e+00 0 3.153333e-01 
1.100000e+00 5.000000e-02 3.266667e-01 
1.100000e+00 1.000000e-01 3.720000e-01 
1.100000e+00 1.500000e-01 3.780000e-01 
1.100000e+00 2.000000e-01 3.553333e-01 
1.100000e+00 2.500000e-01 3.813333e-01 
1.100000e+00 3.000000e-01 3.733333e-01 
1.100000e+00 3.500000e-01 4.040000e-01 
1.100000e+00 4.000000e-01 3.973333e-01 
1.100000e+00 4.500000e-01 4.293333e-01 
1.100000e+00 5.000000e-01 4.306667e-01 
1.100000e+00 5.500000e-01 4.100000e-01 
1.100000e+00 6.000000e-01 4.246667e-01 
1.100000e+00 6.500000e-01 4.513333e-01 
1.100000e+00 7.000000e-01 4.220000e-01 
1.100000e+00 7.500000e-01 4.333333e-01 
1.100000e+00 8.000000e-01 4.306667e-01 
1.100000e+00 8.500000e-01 4.266667e-01 
1.100000e+00 9.000000e-01 4.366667e-01 
1.100000e+00 9.500000e-01 4.346667e-01 
1.100000e+00 1 4.353333e-01 
1.100000e+00 1.050000e+00 4.433333e-01 
1.100000e+00 1.100000e+00 4.413333e-01 
1.100000e+00 1.150000e+00 4.426667e-01 
1.100000e+00 1.200000e+00 4.393333e-01 
1.100000e+00 1.250000e+00 4.453333e-01 
1.100000e+00 1.300000e+00 4.526667e-01 
1.100000e+00 1.350000e+00 4.520000e-01 
1.100000e+00 1.400000e+00 4.353333e-01 
1.100000e+00 1.450000e+00 4.500000e-01 
1.100000e+00 1.500000e+00 4.446667e-01 

1.130000e+00 0 3.466667e-01 
1.130000e+00 5.000000e-02 3.026667e-01 
1.130000e+00 1.000000e-01 3.446667e-01 
1.130000e+00 1.500000e-01 3.760000e-01 
1.130000e+00 2.000000e-01 3.620000e-01 
1.130000e+00 2.500000e-01 3.646667e-01 
1.130000e+00 3.000000e-01 3.666667e-01 
1.130000e+00 3.500000e-01 3.906667e-01 
1.130000e+00 4.000000e-01 4.106667e-01 
1.130000e+00 4.500000e-01 4.186667e-01 
1.130000e+00 5.000000e-01 4.213333e-01 
1.130000e+00 5.500000e-01 4.300000e-01 
1.130000e+00 6.000000e-01 4.266667e-01 
1.130000e+00 6.500000e-01 4.533333e-01 
1.130000e+00 7.000000e-01 4.426667e-01 
1.130000e+00 7.500000e-01 4.433333e-01 
1.130000e+00 8.000000e-01 4.313333e-01 
1.130000e+00 8.500000e-01 4.533333e-01 
1.130000e+00 9.000000e-01 4.446667e-01 
1.130000e+00 9.500000e-01 4.353333e-01 
1.130000e+00 1 4.513333e-01 
1.130000e+00 1.050000e+00 4.406667e-01 
1.130000e+00 1.100000e+00 4.420000e-01 
1.130000e+00 1.150000e+00 4.346667e-01 
1.130000e+00 1.200000e+00 4.346667e-01 
1.130000e+00 1.250000e+00 4.360000e-01 
1.130000e+00 1.300000e+00 4.413333e-01 
1.130000e+00 1.350000e+00 4.486667e-01 
1.130000e+00 1.400000e+00 4.626667e-01 
1.130000e+00 1.450000e+00 4.446667e-01 
1.130000e+00 1.500000e+00 4.660000e-01 

1.160000e+00 0 3.940000e-01 
1.160000e+00 5.000000e-02 3.780000e-01 
1.160000e+00 1.000000e-01 3.546667e-01 
1.160000e+00 1.500000e-01 3.940000e-01 
1.160000e+00 2.000000e-01 3.560000e-01 
1.160000e+00 2.500000e-01 3.966667e-01 
1.160000e+00 3.000000e-01 3.940000e-01 
1.160000e+00 3.500000e-01 4.160000e-01 
1.160000e+00 4.000000e-01 4.180000e-01 
1.160000e+00 4.500000e-01 4.380000e-01 
1.160000e+00 5.000000e-01 4.206667e-01 
1.160000e+00 5.500000e-01 4.206667e-01 
1.160000e+00 6.000000e-01 4.260000e-01 
1.160000e+00 6.500000e-01 4.413333e-01 
1.160000e+00 7.000000e-01 4.433333e-01 
1.160000e+00 7.500000e-01 4.460000e-01 
1.160000e+00 8.000000e-01 4.640000e-01 
1.160000e+00 8.500000e-01 4.486667e-01 
1.160000e+00 9.000000e-01 4.360000e-01 
1.160000e+00 9.500000e-01 4.353333e-01 
1.160000e+00 1 4.200000e-01 
1.160000e+00 1.050000e+00 4.346667e-01 
1.160000e+00 1.100000e+00 4.386667e-01 
1.160000e+00 1.150000e+00 4.560000e-01 
1.160000e+00 1.200000e+00 4.513333e-01 
1.160000e+00 1.250000e+00 4.506667e-01 
1.160000e+00 1.300000e+00 4.533333e-01 
1.160000e+00 1.350000e+00 4.646667e-01 
1.160000e+00 1.400000e+00 4.500000e-01 
1.160000e+00 1.450000e+00 4.640000e-01 
1.160000e+00 1.500000e+00 4.466667e-01 

1.190000e+00 0 3.853333e-01 
1.190000e+00 5.000000e-02 3.786667e-01 
1.190000e+00 1.000000e-01 3.660000e-01 
1.190000e+00 1.500000e-01 3.806667e-01 
1.190000e+00 2.000000e-01 3.773333e-01 
1.190000e+00 2.500000e-01 4.086667e-01 
1.190000e+00 3.000000e-01 4.126667e-01 
1.190000e+00 3.500000e-01 4.020000e-01 
1.190000e+00 4.000000e-01 4.120000e-01 
1.190000e+00 4.500000e-01 4.146667e-01 
1.190000e+00 5.000000e-01 4.346667e-01 
1.190000e+00 5.500000e-01 4.200000e-01 
1.190000e+00 6.000000e-01 4.280000e-01 
1.190000e+00 6.500000e-01 4.366667e-01 
1.190000e+00 7.000000e-01 4.480000e-01 
1.190000e+00 7.500000e-01 4.426667e-01 
1.190000e+00 8.000000e-01 4.506667e-01 
1.190000e+00 8.500000e-01 4.593333e-01 
1.190000e+00 9.000000e-01 4.440000e-01 
1.190000e+00 9.500000e-01 4.526667e-01 
1.190000e+00 1 4.326667e-01 
1.190000e+00 1.050000e+00 4.580000e-01 
1.190000e+00 1.100000e+00 4.406667e-01 
1.190000e+00 1.150000e+00 4.353333e-01 
1.190000e+00 1.200000e+00 4.600000e-01 
1.190000e+00 1.250000e+00 4.533333e-01 
1.190000e+00 1.300000e+00 4.360000e-01 
1.190000e+00 1.350000e+00 4.546667e-01 
1.190000e+00 1.400000e+00 4.373333e-01 
1.190000e+00 1.450000e+00 4.526667e-01 
1.190000e+00 1.500000e+00 4.533333e-01 

1.220000e+00 0 3.973333e-01 
1.220000e+00 5.000000e-02 3.206667e-01 
1.220000e+00 1.000000e-01 4.066667e-01 
1.220000e+00 1.500000e-01 4.013333e-01 
1.220000e+00 2.000000e-01 4.033333e-01 
1.220000e+00 2.500000e-01 4.026667e-01 
1.220000e+00 3.000000e-01 4.153333e-01 
1.220000e+00 3.500000e-01 3.980000e-01 
1.220000e+00 4.000000e-01 4.166667e-01 
1.220000e+00 4.500000e-01 4.313333e-01 
1.220000e+00 5.000000e-01 4.386667e-01 
1.220000e+00 5.500000e-01 4.246667e-01 
1.220000e+00 6.000000e-01 4.366667e-01 
1.220000e+00 6.500000e-01 4.540000e-01 
1.220000e+00 7.000000e-01 4.253333e-01 
1.220000e+00 7.500000e-01 4.453333e-01 
1.220000e+00 8.000000e-01 4.333333e-01 
1.220000e+00 8.500000e-01 4.446667e-01 
1.220000e+00 9.000000e-01 4.420000e-01 
1.220000e+00 9.500000e-01 4.480000e-01 
1.220000e+00 1 4.493333e-01 
1.220000e+00 1.050000e+00 4.620000e-01 
1.220000e+00 1.100000e+00 4.413333e-01 
1.220000e+00 1.150000e+00 4.453333e-01 
1.220000e+00 1.200000e+00 4.486667e-01 
1.220000e+00 1.250000e+00 4.446667e-01 
1.220000e+00 1.300000e+00 4.546667e-01 
1.220000e+00 1.350000e+00 4.466667e-01 
1.220000e+00 1.400000e+00 4.393333e-01 
1.220000e+00 1.450000e+00 4.380000e-01 
1.220000e+00 1.500000e+00 4.413333e-01 



==> data/PhaseSynthGRP_SSC.dat <==
3.200000e-01 0 0 
3.200000e-01 5.000000e-02 0 
3.200000e-01 1.000000e-01 0 
3.200000e-01 1.500000e-01 0 
3.200000e-01 2.000000e-01 0 
3.200000e-01 2.500000e-01 0 
3.200000e-01 3.000000e-01 0 
3.200000e-01 3.500000e-01 0 
3.200000e-01 4.000000e-01 0 
3.200000e-01 4.500000e-01 0 
3.200000e-01 5.000000e-01 0 
3.200000e-01 5.500000e-01 0 
3.200000e-01 6.000000e-01 0 
3.200000e-01 6.500000e-01 6.666667e-04 
3.200000e-01 7.000000e-01 1.333333e-03 
3.200000e-01 7.500000e-01 1.333333e-03 
3.200000e-01 8.000000e-01 9.333333e-03 
3.200000e-01 8.500000e-01 7.333333e-03 
3.200000e-01 9.000000e-01 1.666667e-02 
3.200000e-01 9.500000e-01 3.133333e-02 
3.200000e-01 1 6.333333e-02 
3.200000e-01 1.050000e+00 7.600000e-02 
3.200000e-01 1.100000e+00 1.233333e-01 
3.200000e-01 1.150000e+00 1.386667e-01 
3.200000e-01 1.200000e+00 1.886667e-01 
3.200000e-01 1.250000e+00 2.373333e-01 
3.200000e-01 1.300000e+00 2.433333e-01 
3.200000e-01 1.350000e+00 3.060000e-01 
3.200000e-01 1.400000e+00 3.293333e-01 
3.200000e-01 1.450000e+00 3.813333e-01 
3.200000e-01 1.500000e+00 3.673333e-01 

3.500000e-01 0 0 
3.500000e-01 5.000000e-02 0 
3.500000e-01 1.000000e-01 0 
3.500000e-01 1.500000e-01 0 
3.500000e-01 2.000000e-01 0 
3.500000e-01 2.500000e-01 0 
3.500000e-01 3.000000e-01 0 
3.500000e-01 3.500000e-01 0 
3.500000e-01 4.000000e-01 0 
3.500000e-01 4.500000e-01 0 
3.500000e-01 5.000000e-01 0 
3.500000e-01 5.500000e-01 0 
3.500000e-01 6.000000e-01 6.666667e-04 
3.500000e-01 6.500000e-01 0 
3.500000e-01 7.000000e-01 2.000000e-03 
3.500000e-01 7.500000e-01 4.666667e-03 
3.500000e-01 8.000000e-01 7.333333e-03 
3.500000e-01 8.500000e-01 1.866667e-02 
3.500000e-01 9.000000e-01 3.266667e-02 
3.500000e-01 9.500000e-01 4.133333e-02 
3.500000e-01 1 6.600000e-02 
3.500000e-01 1.050000e+00 1.133333e-01 
3.500000e-01 1.100000e+00 1.760000e-01 
3.500000e-01 1.150000e+00 1.246667e-01 
3.500000e-01 1.200000e+00 2.186667e-01 
3.500000e-01 1.250000e+00 2.626667e-01 
3.500000e-01 1.300000e+00 3.140000e-01 
3.500000e-01 1.350000e+00 3.393333e-01 
3.500000e-01 1.400000e+00 3.886667e-01 
3.500000e-01 1.450000e+00 3.566667e-01 
3.500000e-01 1.500000e+00 3.813333e-01 

3.800000e-01 0 0 
3.800000e-01 5.000000e-02 0 
3.800000e-01 1.000000e-01 0 
3.800000e-01 1.500000e-01 0 
3.800000e-01 2.000000e-01 0 
3.800000e-01 2.500000e-01 0 
3.800000e-01 3.000000e-01 0 
3.800000e-01 3.500000e-01 0 
3.800000e-01 4.000000e-01 0 
3.800000e-01 4.500000e-01 0 
3.800000e-01 5.000000e-01 0 
3.800000e-01 5.500000e-01 0 
3.800000e-01 6.000000e-01 0 
3.800000e-01 6.500000e-01 0 
3.800000e-01 7.000000e-01 4.000000e-03 
3.800000e-01 7.500000e-01 9.333333e-03 
3.800000e-01 8.000000e-01 1.533333e-02 
3.800000e-01 8.500000e-01 2.666667e-02 
3.800000e-01 9.000000e-01 5.266667e-02 
3.800000e-01 9.500000e-01 9.466667e-02 
3.800000e-01 1 9.466667e-02 
3.800000e-01 1.050000e+00 1.506667e-01 
3.800000e-01 1.100000e+00 2.033333e-01 
3.800000e-01 1.150000e+00 2.433333e-01 
3.800000e-01 1.200000e+00 2.693333e-01 
3.800000e-01 1.250000e+00 2.973333e-01 
3.800000e-01 1.300000e+00 2.866667e-01 
3.800000e-01 1.350000e+00 3.553333e-01 
3.800000e-01 1.400000e+00 3.766667e-01 
3.800000e-01 1.450000e+00 3.700000e-01 
3.800000e-01 1.500000e+00 3.500000e-01 

4.100000e-01 0 0 
4.100000e-01 5.000000e-02 0 
4.100000e-01 1.000000e-01 0 
4.100000e-01 1.500000e-01 0 
4.100000e-01 2.000000e-01 0 
4.100000e-01 2.500000e-01 0 
4.100000e-01 3.000000e-01 0 
4.100000e-01 3.500000e-01 0 
4.100000e-01 4.000000e-01 0 
4.100000e-01 4.500000e-01 0 
4.100000e-01 5.000000e-01 0 
4.100000e-01 5.500000e-01 0 
4.100000e-01 6.000000e-01 1.333333e-03 
4.100000e-01 6.500000e-01 1.333333e-03 
4.100000e-01 7.000000e-01 1.000000e-02 
4.100000e-01 7.500000e-01 1.666667e-02 
4.100000e-01 8.000000e-01 2.400000e-02 
4.100000e-01 8.500000e-01 4.933333e-02 
4.100000e-01 9.000000e-01 7.733333e-02 
4.100000e-01 9.500000e-01 9.666667e-02 
4.100000e-01 1 1.426667e-01 
4.100000e-01 1.050000e+00 2.286667e-01 
4.100000e-01 1.100000e+00 2.486667e-01 
4.100000e-01 1.150000e+00 2.493333e-01 
4.100000e-01 1.200000e+00 3.153333e-01 
4.100000e-01 1.250000e+00 3.233333e-01 
4.100000e-01 1.300000e+00 3.593333e-01 
4.100000e-01 1.350000e+00 3.726667e-01 
4.100000e-01 1.400000e+00 3.860000e-01 
4.100000e-01 1.450000e+00 3.920000e-01 
4.100000e-01 1.500000e+00 4.233333e-01 

4.400000e-01 0 0 
4.400000e-01 5.000000e-02 0 
4.400000e-01 1.000000e-01 0 
4.400000e-01 1.500000e-01 0 
4.400000e-01 2.000000e-01 0 
4.400000e-01 2.500000e-01 0 
4.400000e-01 3.000000e-01 0 
4.400000e-01 3.500000e-01 0 
4.400000e-01 4.000000e-01 0 
4.400000e-01 4.500000e-01 0 
4.400000e-01 5.000000e-01 6.666667e-04 
4.400000e-01 5.500000e-01 0 
4.400000e-01 6.000000e-01 2.000000e-03 
4.400000e-01 6.500000e-01 2.666667e-03 
4.400000e-01 7.000000e-01 1.133333e-02 
4.400000e-01 7.500000e-01 1.400000e-02 
4.400000e-01 8.000000e-01 4.200000e-02 
4.400000e-01 8.500000e-01 6.066667e-02 
4.400000e-01 9.000000e-01 1.226667e-01 
4.400000e-01 9.500000e-01 1.300000e-01 
4.400000e-01 1 2.053333e-01 
4.400000e-01 1.050000e+00 2.220000e-01 
4.400000e-01 1.100000e+00 3.093333e-01 
4.400000e-01 1.150000e+00 2.453333e-01 
4.400000e-01 1.200000e+00 3.486667e-01 
4.400000e-01 1.250000e+00 3.326667e-01 
4.400000e-01 1.300000e+00 3.786667e-01 
4.400000e-01 1.350000e+00 3.906667e-01 
4.400000e-01 1.400000e+00 4.060000e-01 
4.400000e-01 1.450000e+00 4.140000e-01 
4.400000e-01 1.500000e+00 4.273333e-01 

4.700000e-01 0 0 
4.700000e-01 5.000000e-02 0 
4.700000e-01 1.000000e-01 0 
4.700000e-01 1.500000e-01 0 
4.700000e-01 2.000000e-01 0 
4.700000e-01 2.500000e-01 0 
4.700000e-01 3.000000e-01 0 
4.700000e-01 3.500000e-01 0 
4.700000e-01 4.000000e-01 0 
4.700000e-01 4.500000e-01 0 
4.700000e-01 5.000000e-01 6.666667e-04 
4.700000e-01 5.500000e-01 2.666667e-03 
4.700000e-01 6.000000e-01 2.000000e-03 
4.700000e-01 6.500000e-01 1.466667e-02 
4.700000e-01 7.000000e-01 2.333333e-02 
4.700000e-01 7.500000e-01 5.066667e-02 
4.700000e-01 8.000000e-01 5.200000e-02 
4.700000e-01 8.500000e-01 1.040000e-01 
4.700000e-01 9.000000e-01 1.506667e-01 
4.700000e-01 9.500000e-01 1.940000e-01 
4.700000e-01 1 2.386667e-01 
4.700000e-01 1.050000e+00 3.293333e-01 
4.700000e-01 1.100000e+00 3.013333e-01 
4.700000e-01 1.150000e+00 3.240000e-01 
4.700000e-01 1.200000e+00 3.373333e-01 
4.700000e-01 1.250000e+00 3.700000e-01 
4.700000e-01 1.300000e+00 4.000000e-01 
4.700000e-01 1.350000e+00 3.953333e-01 
4.700000e-01 1.400000e+00 4.273333e-01 
4.700000e-01 1.450000e+00 4.220000e-01 
4.700000e-01 1.500000e+00 4.026667e-01 

5.000000e-01 0 0 
5.000000e-01 5.000000e-02 0 
5.000000e-01 1.000000e-01 0 
5.000000e-01 1.500000e-01 0 
5.000000e-01 2.000000e-01 0 
5.000000e-01 2.500000e-01 0 
5.000000e-01 3.000000e-01 0 
5.000000e-01 3.500000e-01 0 
5.000000e-01 4.000000e-01 0 
5.000000e-01 4.500000e-01 0 
5.000000e-01 5.000000e-01 1.333333e-03 
5.000000e-01 5.500000e-01 3.333333e-03 
5.000000e-01 6.000000e-01 6.666667e-03 
5.000000e-01 6.500000e-01 1.933333e-02 
5.000000e-01 7.000000e-01 2.600000e-02 
5.000000e-01 7.500000e-01 5.200000e-02 
5.000000e-01 8.000000e-01 7.733333e-02 
5.000000e-01 8.500000e-01 1.613333e-01 
5.000000e-01 9.000000e-01 2.413333e-01 
5.000000e-01 9.500000e-01 2.460000e-01 
5.000000e-01 1 2.646667e-01 
5.000000e-01 1.050000e+00 3.653333e-01 
5.000000e-01 1.100000e+00 3.713333e-01 
5.000000e-01 1.150000e+00 3.406667e-01 
5.000000e-01 1.200000e+00 3.746667e-01 
5.000000e-01 1.250000e+00 3.586667e-01 
5.000000e-01 1.300000e+00 3.780000e-01 
5.000000e-01 1.350000e+00 4.040000e-01 
5.000000e-01 1.400000e+00 4.113333e-01 
5.000000e-01 1.450000e+00 4.166667e-01 
5.000000e-01 1.500000e+00 4.226667e-01 

5.300000e-01 0 0 
5.300000e-01 5.000000e-02 0 
5.300000e-01 1.000000e-01 0 
5.300000e-01 1.500000e-01 0 
5.300000e-01 2.000000e-01 0 
5.300000e-01 2.500000e-01 0 
5.300000e-01 3.000000e-01 0 
5.300000e-01 3.500000e-01 0 
5.300000e-01 4.000000e-01 0 
5.300000e-01 4.500000e-01 6.666667e-04 
5.300000e-01 5.000000e-01 6.666667e-04 
5.300000e-01 5.500000e-01 5.333333e-03 
5.300000e-01 6.000000e-01 7.333333e-03 
5.300000e-01 6.500000e-01 2.866667e-02 
5.300000e-01 7.000000e-01 5.866667e-02 
5.300000e-01 7.500000e-01 1.013333e-01 
5.300000e-01 8.000000e-01 1.080000e-01 
5.300000e-01 8.500000e-01 1.700000e-01 
5.300000e-01 9.000000e-01 2.253333e-01 
5.300000e-01 9.500000e-01 2.660000e-01 
5.300000e-01 1 2.960000e-01 
5.300000e-01 1.050000e+00 3.186667e-01 
5.300000e-01 1.100000e+00 3.846667e-01 
5.300000e-01 1.150000e+00 3.493333e-01 
5.300000e-01 1.200000e+00 3.486667e-01 
5.300000e-01 1.250000e+00 3.760000e-01 
5.300000e-01 1.300000e+00 4.273333e-01 
5.300000e-01 1.350000e+00 4.313333e-01 
5.300000e-01 1.400000e+00 4.166667e-01 
5.300000e-01 1.450000e+00 4.220000e-01 
5.300000e-01 1.500000e+00 4.120000e-01 

5.600000e-01 0 0 
5.600000e-01 5.000000e-02 0 
5.600000e-01 1.000000e-01 0 
5.600000e-01 1.500000e-01 0 
5.600000e-01 2.000000e-01 0 
5.600000e-01 2.500000e-01 0 
5.600000e-01 3.000000e-01 0 
5.600000e-01 3.500000e-01 6.666667e-04 
5.600000e-01 4.000000e-01 0 
5.600000e-01 4.500000e-01 0 
5.600000e-01 5.000000e-01 5.333333e-03 
5.600000e-01 5.500000e-01 1.533333e-02 
5.600000e-01 6.000000e-01 2.400000e-02 
5.600000e-01 6.500000e-01 4.866667e-02 
5.600000e-01 7.000000e-01 8.066667e-02 
5.600000e-01 7.500000e-01 1.120000e-01 
5.600000e-01 8.000000e-01 1.373333e-01 
5.600000e-01 8.500000e-01 2.100000e-01 
5.600000e-01 9.000000e-01 2.440000e-01 
5.600000e-01 9.500000e-01 2.966667e-01 
5.600000e-01 1 3.306667e-01 
5.600000e-01 1.050000e+00 3.480000e-01 
5.600000e-01 1.100000e+00 3.740000e-01 
5.600000e-01 1.150000e+00 3.653333e-01 
5.600000e-01 1.200000e+00 4.093333e-01 
5.600000e-01 1.250000e+00 4.046667e-01 
5.600000e-01 1.300000e+00 4.233333e-01 
5.600000e-01 1.350000e+00 4.346667e-01 
5.600000e-01 1.400000e+00 4.146667e-01 
5.600000e-01 1.450000e+00 4.293333e-01 
5.600000e-01 1.500000e+00 4.320000e-01 

5.900000e-01 0 0 
5.900000e-01 5.000000e-02 0 
5.900000e-01 1.000000e-01 0 
5.900000e-01 1.500000e-01 0 
5.900000e-01 2.000000e-01 0 
5.900000e-01 2.500000e-01 0 
5.900000e-01 3.000000e-01 6.666667e-04 
5.900000e-01 3.500000e-01 2.000000e-03 
5.900000e-01 4.000000e-01 6.666667e-04 
5.900000e-01 4.500000e-01 6.666667e-03 
5.900000e-01 5.000000e-01 1.133333e-02 
5.900000e-01 5.500000e-01 1.600000e-02 
5.900000e-01 6.000000e-01 3.400000e-02 
5.900000e-01 6.500000e-01 6.333333e-02 
5.900000e-01 7.000000e-01 1.013333e-01 
5.900000e-01 7.500000e-01 1.640000e-01 
5.900000e-01 8.000000e-01 2.020000e-01 
5.900000e-01 8.500000e-01 2.413333e-01 
5.900000e-01 9.000000e-01 3.246667e-01 
5.900000e-01 9.500000e-01 2.973333e-01 
5.900000e-01 1 3.453333e-01 
5.900000e-01 1.050000e+00 3.960000e-01 
5.900000e-01 1.100000e+00 3.953333e-01 
5.900000e-01 1.150000e+00 3.873333e-01 
5.900000e-01 1.200000e+00 3.993333e-01 
5.900000e-01 1.250000e+00 4.126667e-01 
5.900000e-01 1.300000e+00 4.160000e-01 
5.900000e-01 1.350000e+00 4.126667e-01 
5.900000e-01 1.400000e+00 4.220000e-01 
5.900000e-01 1.450000e+00 4.433333e-01 
5.900000e-01 1.500000e+00 4.200000e-01 

6.200000e-01 0 0 
6.200000e-01 5.000000e-02 0 
6.200000e-01 1.000000e-01 0 
6.200000e-01 1.500000e-01 0 
6.200000e-01 2.000000e-01 0 
6.200000e-01 2.500000e-01 0 
6.200000e-01 3.000000e-01 0 
6.200000e-01 3.500000e-01 2.666667e-03 
6.200000e-01 4.000000e-01 4.666667e-03 
6.200000e-01 4.500000e-01 8.000000e-03 
6.200000e-01 5.000000e-01 1.800000e-02 
6.200000e-01 5.500000e-01 3.200000e-02 
6.200000e-01 6.000000e-01 5.400000e-02 
6.200000e-01 6.500000e-01 9.466667e-02 
6.200000e-01 7.000000e-01 1.786667e-01 
6.200000e-01 7.500000e-01 2.640000e-01 
6.200000e-01 8.000000e-01 2.740000e-01 
6.200000e-01 8.500000e-01 3.100000e-01 
6.200000e-01 9.000000e-01 3.106667e-01 
6.200000e-01 9.500000e-01 3.600000e-01 
6.200000e-01 1 3.773333e-01 
6.200000e-01 1.050000e+00 3.753333e-01 
6.200000e-01 1.100000e+00 4.106667e-01 
6.200000e-01 1.150000e+00 3.926667e-01 
6.200000e-01 1.200000e+00 4.086667e-01 
6.200000e-01 1.250000e+00 4.133333e-01 
6.200000e-01 1.300000e+00 4.413333e-01 
6.200000e-01 1.350000e+00 4.266667e-01 
6.200000e-01 1.400000e+00 4.266667e-01 
6.200000e-01 1.450000e+00 4.340000e-01 
6.200000e-01 1.500000e+00 4.360000e-01 

6.500000e-01 0 0 
6.500000e-01 5.000000e-02 0 
6.500000e-01 1.000000e-01 0 
6.500000e-01 1.500000e-01 0 
6.500000e-01 2.000000e-01 0 
6.500000e-01 2.500000e-01 1.333333e-03 
6.500000e-01 3.000000e-01 1.333333e-03 
6.500000e-01 3.500000e-01 1.333333e-03 
6.500000e-01 4.000000e-01 8.000000e-03 
6.500000e-01 4.500000e-01 8.666667e-03 
6.500000e-01 5.000000e-01 3.733333e-02 
6.500000e-01 5.500000e-01 4.866667e-02 
6.500000e-01 6.000000e-01 7.933333e-02 
6.500000e-01 6.500000e-01 1.500000e-01 
6.500000e-01 7.000000e-01 1.626667e-01 
6.500000e-01 7.500000e-01 2.813333e-01 
6.500000e-01 8.000000e-01 2.746667e-01 
6.500000e-01 8.500000e-01 3.160000e-01 
6.500000e-01 9.000000e-01 3.260000e-01 
6.500000e-01 9.500000e-01 3.833333e-01 
6.500000e-01 1 3.846667e-01 
6.500000e-01 1.050000e+00 4.033333e-01 
6.500000e-01 1.100000e+00 4.086667e-01 
6.500000e-01 1.150000e+00 3.860000e-01 
6.500000e-01 1.200000e+00 3.940000e-01 
6.500000e-01 1.250000e+00 4.246667e-01 
6.500000e-01 1.300000e+00 4.333333e-01 
6.500000e-01 1.350000e+00 4.500000e-01 
6.500000e-01 1.400000e+00 4.253333e-01 
6.500000e-01 1.450000e+00 4.160000e-01 
6.500000e-01 1.500000e+00 4.286667e-01 

6.800000e-01 0 6.666667e-04 
6.800000e-01 5.000000e-02 0 
6.800000e-01 1.000000e-01 0 
6.800000e-01 1.500000e-01 0 
6.800000e-01 2.000000e-01 0 
6.800000e-01 2.500000e-01 1.333333e-03 
6.800000e-01 3.000000e-01 2.666667e-03 
6.800000e-01 3.500000e-01 6.000000e-03 
6.800000e-01 4.000000e-01 9.333333e-03 
6.800000e-01 4.500000e-01 4.000000e-02 
6.800000e-01 5.000000e-01 4.600000e-02 
6.800000e-01 5.500000e-01 6.133333e-02 
6.800000e-01 6.000000e-01 7.400000e-02 
6.800000e-01 6.500000e-01 1.466667e-01 
6.800000e-01 7.000000e-01 2.353333e-01 
6.800000e-01 7.500000e-01 2.920000e-01 
6.800000e-01 8.000000e-01 2.926667e-01 
6.800000e-01 8.500000e-01 3.440000e-01 
6.800000e-01 9.000000e-01 3.553333e-01 
6.800000e-01 9.500000e-01 3.633333e-01 
6.800000e-01 1 3.640000e-01 
6.800000e-01 1.050000e+00 3.893333e-01 
6.800000e-01 1.100000e+00 3.986667e-01 
6.800000e-01 1.150000e+00 4.093333e-01 
6.800000e-01 1.200000e+00 4.240000e-01 
6.800000e-01 1.250000e+00 4.406667e-01 
6.800000e-01 1.300000e+00 4.233333e-01 
6.800000e-01 1.350000e+00 4.160000e-01 
6.800000e-01 1.400000e+00 4.420000e-01 
6.800000e-01 1.450000e+00 4.306667e-01 
6.800000e-01 1.500000e+00 4.433333e-01 

7.100000e-01 0 0 
7.100000e-01 5.000000e-02 0 
7.100000e-01 1.000000e-01 1.333333e-03 
7.100000e-01 1.500000e-01 6.666667e-04 
7.100000e-01 2.000000e-01 4.000000e-03 
7.100000e-01 2.500000e-01 5.333333e-03 
7.100000e-01 3.000000e-01 6.000000e-03 
7.100000e-01 3.500000e-01 9.333333e-03 
7.100000e-01 4.000000e-01 2.400000e-02 
7.100000e-01 4.500000e-01 3.266667e-02 
7.100000e-01 5.000000e-01 5.400000e-02 
7.100000e-01 5.500000e-01 8.400000e-02 
7.100000e-01 6.000000e-01 1.166667e-01 
7.100000e-01 6.500000e-01 1.833333e-01 
7.100000e-01 7.000000e-01 2.793333e-01 
7.100000e-01 7.500000e-01 3.266667e-01 
7.100000e-01 8.000000e-01 3.433333e-01 
7.100000e-01 8.500000e-01 3.226667e-01 
7.100000e-01 9.000000e-01 3.573333e-01 
7.100000e-01 9.500000e-01 3.586667e-01 
7.100000e-01 1 3.873333e-01 
7.100000e-01 1.050000e+00 4.040000e-01 
7.100000e-01 1.100000e+00 4.160000e-01 
7.100000e-01 1.150000e+00 4.160000e-01 
7.100000e-01 1.200000e+00 4.153333e-01 
7.100000e-01 1.250000e+00 4.166667e-01 
7.100000e-01 1.300000e+00 4.220000e-01 
7.100000e-01 1.350000e+00 4.466667e-01 
7.100000e-01 1.400000e+00 4.453333e-01 
7.100000e-01 1.450000e+00 4.093333e-01 
7.100000e-01 1.500000e+00 4.493333e-01 

7.400000e-01 0 1.333333e-03 
7.400000e-01 5.000000e-02 6.666667e-04 
7.400000e-01 1.000000e-01 3.333333e-03 
7.400000e-01 1.500000e-01 1.333333e-03 
7.400000e-01 2.000000e-01 6.000000e-03 
7.400000e-01 2.500000e-01 4.000000e-03 
7.400000e-01 3.000000e-01 1.666667e-02 
7.400000e-01 3.500000e-01 2.800000e-02 
7.400000e-01 4.000000e-01 4.933333e-02 
7.400000e-01 4.500000e-01 7.400000e-02 
7.400000e-01 5.000000e-01 9.133333e-02 
7.400000e-01 5.500000e-01 1.200000e-01 
7.400000e-01 6.000000e-01 1.893333e-01 
7.400000e-01 6.500000e-01 2.340000e-01 
7.400000e-01 7.000000e-01 2.906667e-01 
7.400000e-01 7.500000e-01 3.206667e-01 
7.400000e-01 8.000000e-01 3.386667e-01 
7.400000e-01 8.500000e-01 3.533333e-01 
7.400000e-01 9.000000e-01 3.840000e-01 
7.400000e-01 9.500000e-01 4.100000e-01 
7.400000e-01 1 3.720000e-01 
7.400000e-01 1.050000e+00 3.873333e-01 
7.400000e-01 1.100000e+00 4.213333e-01 
7.400000e-01 1.150000e+00 4.360000e-01 
7.400000e-01 1.200000e+00 4.460000e-01 
7.400000e-01 1.250000e+00 4.093333e-01 
7.400000e-01 1.300000e+00 4.393333e-01 
7.400000e-01 1.350000e+00 4.393333e-01 
7.400000e-01 1.400000e+00 4.360000e-01 
7.400000e-01 1.450000e+00 4.440000e-01 
7.400000e-01 1.500000e+00 4.380000e-01 

7.700000e-01 0 1.333333e-03 
7.700000e-01 5.000000e-02 6.666667e-04 
7.700000e-01 1.000000e-01 3.333333e-03 
7.700000e-01 1.500000e-01 4.000000e-03 
7.700000e-01 2.000000e-01 2.666667e-03 
7.700000e-01 2.500000e-01 9.333333e-03 
7.700000e-01 3.000000e-01 1.533333e-02 
7.700000e-01 3.500000e-01 2.066667e-02 
7.700000e-01 4.000000e-01 5.800000e-02 
7.700000e-01 4.500000e-01 7.400000e-02 
7.700000e-01 5.000000e-01 1.513333e-01 
7.700000e-01 5.500000e-01 1.693333e-01 
7.700000e-01 6.000000e-01 2.153333e-01 
7.700000e-01 6.500000e-01 2.620000e-01 
7.700000e-01 7.000000e-01 3.193333e-01 
7.700000e-01 7.500000e-01 3.493333e-01 
7.700000e-01 8.000000e-01 3.600000e-01 
7.700000e-01 8.500000e-01 3.720000e-01 
7.700000e-01 9.000000e-01 4.106667e-01 
7.700000e-01 9.500000e-01 4.046667e-01 
7.700000e-01 1 3.886667e-01 
7.700000e-01 1.050000e+00 4.266667e-01 
7.700000e-01 1.100000e+00 4.313333e-01 
7.700000e-01 1.150000e+00 4.206667e-01 
7.700000e-01 1.200000e+00 4.066667e-01 
7.700000e-01 1.250000e+00 4.106667e-01 
7.700000e-01 1.300000e+00 4.320000e-01 
7.700000e-01 1.350000e+00 4.400000e-01 
7.700000e-01 1.400000e+00 4.266667e-01 
7.700000e-01 1.450000e+00 4.506667e-01 
7.700000e-01 1.500000e+00 4.506667e-01 

8.000000e-01 0 2.000000e-03 
8.000000e-01 5.000000e-02 3.333333e-03 
8.000000e-01 1.000000e-01 4.000000e-03 
8.000000e-01 1.500000e-01 1.000000e-02 
8.000000e-01 2.000000e-01 9.333333e-03 
8.000000e-01 2.500000e-01 1.333333e-02 
8.000000e-01 3.000000e-01 2.733333e-02 
8.000000e-01 3.500000e-01 3.466667e-02 
8.000000e-01 4.000000e-01 8.333333e-02 
8.000000e-01 4.500000e-01 1.146667e-01 
8.000000e-01 5.000000e-01 1.593333e-01 
8.000000e-01 5.500000e-01 1.813333e-01 
8.000000e-01 6.000000e-01 2.226667e-01 
8.000000e-01 6.500000e-01 2.646667e-01 
8.000000e-01 7.000000e-01 3.380000e-01 
8.000000e-01 7.500000e-01 3.333333e-01 
8.000000e-01 8.000000e-01 3.400000e-01 
8.000000e-01 8.500000e-01 3.926667e-01 
8.000000e-01 9.000000e-01 3.866667e-01 
8.000000e-01 9.500000e-01 3.966667e-01 
8.000000e-01 1 4.113333e-01 
8.000000e-01 1.050000e+00 4.186667e-01 
8.000000e-01 1.100000e+00 4.046667e-01 
8.000000e-01 1.150000e+00 4.233333e-01 
8.000000e-01 1.200000e+00 4.273333e-01 
8.000000e-01 1.250000e+00 4.440000e-01 
8.000000e-01 1.300000e+00 4.333333e-01 
8.000000e-01 1.350000e+00 4.446667e-01 
8.000000e-01 1.400000e+00 4.486667e-01 
8.000000e-01 1.450000e+00 4.333333e-01 
8.000000e-01 1.500000e+00 4.260000e-01 

8.300000e-01 0 4.000000e-03 
8.300000e-01 5.000000e-02 6.000000e-03 
8.300000e-01 1.000000e-01 4.666667e-03 
8.300000e-01 1.500000e-01 8.666667e-03 
8.300000e-01 2.000000e-01 1.066667e-02 
8.300000e-01 2.500000e-01 2.400000e-02 
8.300000e-01 3.000000e-01 4.333333e-02 
8.300000e-01 3.500000e-01 5.666667e-02 
8.300000e-01 4.000000e-01 7.600000e-02 
8.300000e-01 4.500000e-01 1.213333e-01 
8.300000e-01 5.000000e-01 1.886667e-01 
8.300000e-01 5.500000e-01 1.900000e-01 
8.300000e-01 6.000000e-01 2.513333e-01 
8.300000e-01 6.500000e-01 3.120000e-01 
8.300000e-01 7.000000e-01 3.640000e-01 
8.300000e-01 7.500000e-01 3.706667e-01 
8.300000e-01 8.000000e-01 3.633333e-01 
8.300000e-01 8.500000e-01 3.886667e-01 
8.300000e-01 9.000000e-01 3.886667e-01 
8.300000e-01 9.500000e-01 4.160000e-01 
8.300000e-01 1 4.186667e-01 
8.300000e-01 1.050000e+00 4.166667e-01 
8.300000e-01 1.100000e+00 4.293333e-01 
8.300000e-01 1.150000e+00 4.260000e-01 
8.300000e-01 1.200000e+00 4.373333e-01 
8.300000e-01 1.250000e+00 4.200000e-01 
8.300000e-01 1.300000e+00 4.060000e-01 
8.300000e-01 1.350000e+00 4.386667e-01 
8.300000e-01 1.400000e+00 4.480000e-01 
8.300000e-01 1.450000e+00 4.406667e-01 
8.300000e-01 1.500000e+00 4.353333e-01 

8.600000e-01 0 1.133333e-02 
8.600000e-01 5.000000e-02 1.333333e-02 
8.600000e-01 1.000000e-01 1.200000e-02 
8.600000e-01 1.500000e-01 1.733333e-02 
8.600000e-01 2.000000e-01 2.133333e-02 
8.600000e-01 2.500000e-01 3.866667e-02 
8.600000e-01 3.000000e-01 6.533333e-02 
8.600000e-01 3.500000e-01 8.200000e-02 
8.600000e-01 4.000000e-01 1.220000e-01 
8.600000e-01 4.500000e-01 1.560000e-01 
8.600000e-01 5.000000e-01 2.086667e-01 
8.600000e-01 5.500000e-01 2.840000e-01 
8.600000e-01 6.000000e-01 3.086667e-01 
8.600000e-01 6.500000e-01 2.926667e-01 
8.600000e-01 7.000000e-01 3.560000e-01 
8.600000e-01 7.500000e-01 3.533333e-01 
8.600000e-01 8.000000e-01 3.953333e-01 
8.600000e-01 8.500000e-01 3.706667e-01 
8.600000e-01 9.000000e-01 3.993333e-01 
8.600000e-01 9.500000e-01 4.213333e-01 
8.600000e-01 1 3.986667e-01 
8.600000e-01 1.050000e+00 4.186667e-01 
8.600000e-01 1.100000e+00 4.240000e-01 
8.600000e-01 1.150000e+00 4.326667e-01 
8.600000e-01 1.200000e+00 4.400000e-01 
8.600000e-01 1.250000e+00 4.313333e-01 
8.600000e-01 1.300000e+00 4.220000e-01 
8.600000e-01 1.350000e+00 4.393333e-01 
8.600000e-01 1.400000e+00 4.440000e-01 
8.600000e-01 1.450000e+00 4.413333e-01 
8.600000e-01 1.500000e+00 4.446667e-01 

8.900000e-01 0 1.533333e-02 
8.900000e-01 5.000000e-02 1.466667e-02 
8.900000e-01 1.000000e-01 1.666667e-02 
8.900000e-01 1.500000e-01 2.266667e-02 
8.900000e-01 2.000000e-01 3.133333e-02 
8.900000e-01 2.500000e-01 4.400000e-02 
8.900000e-01 3.000000e-01 1.040000e-01 
8.900000e-01 3.500000e-01 1.353333e-01 
8.900000e-01 4.000000e-01 1.646667e-01 
8.900000e-01 4.500000e-01 1.993333e-01 
8.900000e-01 5.000000e-01 2.573333e-01 
8.900000e-01 5.500000e-01 3.013333e-01 
8.900000e-01 6.000000e-01 2.993333e-01 
8.900000e-01 6.500000e-01 3.100000e-01 
8.900000e-01 7.000000e-01 3.713333e-01 
8.900000e-01 7.500000e-01 3.866667e-01 
8.900000e-01 8.000000e-01 3.880000e-01 
8.900000e-01 8.500000e-01 4.220000e-01 
8.900000e-01 9.000000e-01 3.766667e-01 
8.900000e-01 9.500000e-01 4.400000e-01 
8.900000e-01 1 4.400000e-01 
8.900000e-01 1.050000e+00 4.160000e-01 
8.900000e-01 1.100000e+00 4.346667e-01 
8.900000e-01 1.150000e+00 4.053333e-01 
8.900000e-01 1.200000e+00 4.393333e-01 
8.900000e-01 1.250000e+00 4.340000e-01 
8.900000e-01 1.300000e+00 4.560000e-01 
8.900000e-01 1.350000e+00 4.280000e-01 
8.900000e-01 1.400000e+00 4.500000e-01 
8.900000e-01 1.450000e+00 4.406667e-01 
8.900000e-01 1.500000e+00 4.520000e-01 

9.200000e-01 0 3.466667e-02 
9.200000e-01 5.000000e-02 3.000000e-02 
9.200000e-01 1.000000e-01 3.000000e-02 
9.200000e-01 1.500000e-01 6.066667e-02 
9.200000e-01 2.000000e-01 8.066667e-02 
9.200000e-01 2.500000e-01 7.133333e-02 
9.200000e-01 3.000000e-01 9.866667e-02 
9.200000e-01 3.500000e-01 1.846667e-01 
9.200000e-01 4.000000e-01 2.226667e-01 
9.200000e-01 4.500000e-01 2.413333e-01 
9.200000e-01 5.000000e-01 2.640000e-01 
9.200000e-01 5.500000e-01 3.280000e-01 
9.200000e-01 6.000000e-01 3.093333e-01 
9.200000e-01 6.500000e-01 3.520000e-01 
9.200000e-01 7.000000e-01 3.866667e-01 
9.200000e-01 7.500000e-01 3.893333e-01 
9.200000e-01 8.000000e-01 3.920000e-01 
9.200000e-01 8.500000e-01 4.320000e-01 
9.200000e-01 9.000000e-01 4.253333e-01 
9.200000e-01 9.500000e-01 4.253333e-01 
9.200000e-01 1 4.333333e-01 
9.200000e-01 1.050000e+00 4.160000e-01 
9.200000e-01 1.100000e+00 4.340000e-01 
9.200000e-01 1.150000e+00 4.513333e-01 
9.200000e-01 1.200000e+00 4.153333e-01 
9.200000e-01 1.250000e+00 4.333333e-01 
9.200000e-01 1.300000e+00 4.473333e-01 
9.200000e-01 1.350000e+00 4.300000e-01 
9.200000e-01 1.400000e+00 4.400000e-01 
9.200000e-01 1.450000e+00 4.493333e-01 
9.200000e-01 1.500000e+00 4.400000e-01 

9.500000e-01 0 3.866667e-02 
9.500000e-01 5.000000e-02 4.600000e-02 
9.500000e-01 1.000000e-01 5.533333e-02 
9.500000e-01 1.500000e-01 6.133333e-02 
9.500000e-01 2.000000e-01 1.006667e-01 
9.500000e-01 2.500000e-01 1.640000e-01 
9.500000e-01 3.000000e-01 1.926667e-01 
9.500000e-01 3.500000e-01 2.160000e-01 
9.500000e-01 4.000000e-01 2.173333e-01 
9.500000e-01 4.500000e-01 2.533333e-01 
9.500000e-01 5.000000e-01 2.960000e-01 
9.500000e-01 5.500000e-01 3.440000e-01 
9.500000e-01 6.000000e-01 3.513333e-01 
9.500000e-01 6.500000e-01 3.886667e-01 
9.500000e-01 7.000000e-01 3.793333e-01 
9.500000e-01 7.500000e-01 3.746667e-01 
9.500000e-01 8.000000e-01 3.906667e-01 
9.500000e-01 8.500000e-01 4.306667e-01 
9.500000e-01 9.000000e-01 4.413333e-01 
9.500000e-01 9.500000e-01 4.073333e-01 
9.500000e-01 1 4.253333e-01 
9.500000e-01 1.050000e+00 4.446667e-01 
9.500000e-01 1.100000e+00 4.380000e-01 
9.500000e-01 1.150000e+00 4.426667e-01 
9.500000e-01 1.200000e+00 4.540000e-01 
9.500000e-01 1.250000e+00 4.333333e-01 
9.500000e-01 1.300000e+00 4.320000e-01 
9.500000e-01 1.350000e+00 4.406667e-01 
9.500000e-01 1.400000e+00 4.420000e-01 
9.500000e-01 1.450000e+00 4.593333e-01 
9.500000e-01 1.500000e+00 4.386667e-01 

9.800000e-01 0 9.200000e-02 
9.800000e-01 5.000000e-02 9.533333e-02 
9.800000e-01 1.000000e-01 1.233333e-01 
9.800000e-01 1.500000e-01 1.460000e-01 
9.800000e-01 2.000000e-01 1.373333e-01 
9.800000e-01 2.500000e-01 1.713333e-01 
9.800000e-01 3.000000e-01 2.146667e-01 
9.800000e-01 3.500000e-01 3.066667e-01 
9.800000e-01 4.000000e-01 3.040000e-01 
9.800000e-01 4.500000e-01 3.193333e-01 
9.800000e-01 5.000000e-01 3.500000e-01 
9.800000e-01 5.500000e-01 3.506667e-01 
9.800000e-01 6.000000e-01 3.873333e-01 
9.800000e-01 6.500000e-01 3.600000e-01 
9.800000e-01 7.000000e-01 4.073333e-01 
9.800000e-01 7.500000e-01 4.066667e-01 
9.800000e-01 8.000000e-01 3.953333e-01 
9.800000e-01 8.500000e-01 4.360000e-01 
9.800000e-01 9.000000e-01 4.506667e-01 
9.800000e-01 9.500000e-01 4.113333e-01 
9.800000e-01 1 4.340000e-01 
9.800000e-01 1.050000e+00 4.293333e-01 
9.800000e-01 1.100000e+00 4.326667e-01 
9.800000e-01 1.150000e+00 4.400000e-01 
9.800000e-01 1.200000e+00 4.553333e-01 
9.800000e-01 1.250000e+00 4.420000e-01 
9.800000e-01 1.300000e+00 4.366667e-01 
9.800000e-01 1.350000e+00 4.473333e-01 
9.800000e-01 1.400000e+00 4.420000e-01 
9.800000e-01 1.450000e+00 4.500000e-01 
9.800000e-01 1.500000e+00 4.680000e-01 

1.010000e+00 0 1.046667e-01 
1.010000e+00 5.000000e-02 8.466667e-02 
1.010000e+00 1.000000e-01 1.180000e-01 
1.010000e+00 1.500000e-01 1.120000e-01 
1.010000e+00 2.000000e-01 1.366667e-01 
1.010000e+00 2.500000e-01 2.093333e-01 
1.010000e+00 3.000000e-01 2.466667e-01 
1.010000e+00 3.500000e-01 2.640000e-01 
1.010000e+00 4.000000e-01 3.106667e-01 
1.010000e+00 4.500000e-01 3.226667e-01 
1.010000e+00 5.000000e-01 3.086667e-01 
1.010000e+00 5.500000e-01 3.653333e-01 
1.010000e+00 6.000000e-01 3.646667e-01 
1.010000e+00 6.500000e-01 3.966667e-01 
1.010000e+00 7.000000e-01 4.040000e-01 
1.010000e+00 7.500000e-01 4.140000e-01 
1.010000e+00 8.000000e-01 3.993333e-01 
1.010000e+00 8.500000e-01 4.120000e-01 
1.010000e+00 9.000000e-01 4.300000e-01 
1.010000e+00 9.500000e-01 4.300000e-01 
1.010000e+00 1 4.286667e-01 
1.010000e+00 1.050000e+00 4.346667e-01 
1.010000e+00 1.100000e+00 4.200000e-01 
1.010000e+00 1.150000e+00 4.486667e-01 
1.010000e+00 1.200000e+00 4.453333e-01 
1.010000e+00 1.250000e+00 4.426667e-01 
1.010000e+00 1.300000e+00 4.333333e-01 
1.010000e+00 1.350000e+00 4.353333e-01 
1.010000e+00 1.400000e+00 4.360000e-01 
1.010000e+00 1.450000e+00 4.513333e-01 
1.010000e+00 1.500000e+00 4.446667e-01 

1.040000e+00 0 1.660000e-01 
1.040000e+00 5.000000e-02 1.220000e-01 
1.040000e+00 1.000000e-01 1.466667e-01 
1.040000e+00 1.500000e-01 1.753333e-01 
1.040000e+00 2.000000e-01 2.493333e-01 
1.040000e+00 2.500000e-01 1.940000e-01 
1.040000e+00 3.000000e-01 3.046667e-01 
1.040000e+00 3.500000e-01 3.060000e-01 
1.040000e+00 4.000000e-01 3.246667e-01 
1.040000e+00 4.500000e-01 3.500000e-01 
1.040000e+00 5.000000e-01 3.746667e-01 
1.040000e+00 5.500000e-01 4.026667e-01 
1.040000e+00 6.000000e-01 3.753333e-01 
1.040000e+00 6.500000e-01 3.986667e-01 
1.040000e+00 7.000000e-01 4.013333e-01 
1.040000e+00 7.500000e-01 4.353333e-01 
1.040000e+00 8.000000e-01 4.066667e-01 
1.040000e+00 8.500000e-01 4.140000e-01 
1.040000e+00 9.000000e-01 4.326667e-01 
1.040000e+00 9.500000e-01 4.253333e-01 
1.040000e+00 1 4.146667e-01 
1.040000e+00 1.050000e+00 4.406667e-01 
1.040000e+00 1.100000e+00 4.380000e-01 
1.040000e+00 1.150000e+00 4.246667e-01 
1.040000e+00 1.200000e+00 4.366667e-01 
1.040000e+00 1.250000e+00 4.506667e-01 
1.040000e+00 1.300000e+00 4.453333e-01 
1.040000e+00 1.350000e+00 4.386667e-01 
1.040000e+00 1.400000e+00 4.340000e-01 
1.040000e+00 1.450000e+00 4.280000e-01 
1.040000e+00 1.500000e+00 4.333333e-01 

1.070000e+00 0 1.366667e-01 
1.070000e+00 5.000000e-02 1.293333e-01 
1.070000e+00 1.000000e-01 1.446667e-01 
1.070000e+00 1.500000e-01 1.726667e-01 
1.070000e+00 2.000000e-01 2.026667e-01 
1.070000e+00 2.500000e-01 2.260000e-01 
1.070000e+00 3.000000e-01 2.860000e-01 
1.070000e+00 3.500000e-01 2.920000e-01 
1.070000e+00 4.000000e-01 3.513333e-01 
1.070000e+00 4.500000e-01 3.173333e-01 
1.070000e+00 5.000000e-01 3.506667e-01 
1.070000e+00 5.500000e-01 4.006667e-01 
1.070000e+00 6.000000e-01 3.940000e-01 
1.070000e+00 6.500000e-01 4.200000e-01 
1.070000e+00 7.000000e-01 4.053333e-01 
1.070000e+00 7.500000e-01 4.033333e-01 
1.070000e+00 8.000000e-01 4.340000e-01 
1.070000e+00 8.500000e-01 4.333333e-01 
1.070000e+00 9.000000e-01 4.426667e-01 
1.070000e+00 9.500000e-01 4.246667e-01 
1.070000e+00 1 4.400000e-01 
1.070000e+00 1.050000e+00 4.546667e-01 
1.070000e+00 1.100000e+00 4.380000e-01 
1.070000e+00 1.150000e+00 4.366667e-01 
1.070000e+00 1.200000e+00 4.433333e-01 
1.070000e+00 1.250000e+00 4.386667e-01 
1.070000e+00 1.300000e+00 4.380000e-01 
1.070000e+00 1.350000e+00 4.420000e-01 
1.070000e+00 1.400000e+00 4.306667e-01 
1.070000e+00 1.450000e+00 4.393333e-01 
1.070000e+00 1.500000e+00 4.306667e-01 

1.100000e+00 0 2.006667e-01 
1.100000e+00 5.000000e-02 2.560000e-01 
1.100000e+00 1.000000e-01 2.526667e-01 
1.100000e+00 1.500000e-01 2.740000e-01 
1.100000e+00 2.000000e-01 3.526667e-01 
1.100000e+00 2.500000e-01 2.986667e-01 
1.100000e+00 3.000000e-01 3.406667e-01 
1.100000e+00 3.500000e-01 3.713333e-01 
1.100000e+00 4.000000e-01 3.893333e-01 
1.100000e+00 4.500000e-01 3.913333e-01 
1.100000e+00 5.000000e-01 3.880000e-01 
1.100000e+00 5.500000e-01 4.200000e-01 
1.100000e+00 6.000000e-01 3.940000e-01 
1.100000e+00 6.500000e-01 4.146667e-01 
1.100000e+00 7.000000e-01 4.120000e-01 
1.100000e+00 7.500000e-01 4.340000e-01 
1.100000e+00 8.000000e-01 4.273333e-01 
1.100000e+00 8.500000e-01 4.273333e-01 
1.100000e+00 9.000000e-01 4.406667e-01 
1.100000e+00 9.500000e-01 4.306667e-01 
1.100000e+00 1 4.406667e-01 
1.100000e+00 1.050000e+00 4.553333e-01 
1.100000e+00 1.100000e+00 4.506667e-01 
1.100000e+00 1.150000e+00 4.333333e-01 
1.100000e+00 1.200000e+00 4.280000e-01 
1.100000e+00 1.250000e+00 4.280000e-01 
1.100000e+00 1.300000e+00 4.240000e-01 
1.100000e+00 1.350000e+00 4.366667e-01 
1.100000e+00 1.400000e+00 4.473333e-01 
1.100000e+00 1.450000e+00 4.393333e-01 
1.100000e+00 1.500000e+00 4.486667e-01 

1.130000e+00 0 2.106667e-01 
1.130000e+00 5.000000e-02 2.113333e-01 
1.130000e+00 1.000000e-01 2.560000e-01 
1.130000e+00 1.500000e-01 2.393333e-01 
1.130000e+00 2.000000e-01 2.780000e-01 
1.130000e+00 2.500000e-01 2.880000e-01 
1.130000e+00 3.000000e-01 3.126667e-01 
1.130000e+00 3.500000e-01 3.713333e-01 
1.130000e+00 4.000000e-01 3.660000e-01 
1.130000e+00 4.500000e-01 4.173333e-01 
1.130000e+00 5.000000e-01 3.853333e-01 
1.130000e+00 5.500000e-01 4.073333e-01 
1.130000e+00 6.000000e-01 4.066667e-01 
1.130000e+00 6.500000e-01 4.226667e-01 
1.130000e+00 7.000000e-01 3.880000e-01 
1.130000e+00 7.500000e-01 4.320000e-01 
1.130000e+00 8.000000e-01 4.193333e-01 
1.130000e+00 8.500000e-01 4.233333e-01 
1.130000e+00 9.000000e-01 4.213333e-01 
1.130000e+00 9.500000e-01 4.360000e-01 
1.130000e+00 1 4.413333e-01 
1.130000e+00 1.050000e+00 4.173333e-01 
1.130000e+00 1.100000e+00 4.426667e-01 
1.130000e+00 1.150000e+00 4.146667e-01 
1.130000e+00 1.200000e+00 4.280000e-01 
1.130000e+00 1.250000e+00 4.453333e-01 
1.130000e+00 1.300000e+00 4.460000e-01 
1.130000e+00 1.350000e+00 4.453333e-01 
1.130000e+00 1.400000e+00 4.493333e-01 
1.130000e+00 1.450000e+00 4.326667e-01 
1.130000e+00 1.500000e+00 4.400000e-01 

1.160000e+00 0 3.066667e-01 
1.160000e+00 5.000000e-02 3.240000e-01 
1.160000e+00 1.000000e-01 3.046667e-01 
1.160000e+00 1.500000e-01 3.333333e-01 
1.160000e+00 2.000000e-01 3.353333e-01 
1.160000e+00 2.500000e-01 3.513333e-01 
1.160000e+00 3.000000e-01 3.753333e-01 
1.160000e+00 3.500000e-01 3.760000e-01 
1.160000e+00 4.000000e-01 3.726667e-01 
1.160000e+00 4.500000e-01 4.066667e-01 
1.160000e+00 5.000000e-01 4.166667e-01 
1.160000e+00 5.500000e-01 4.120000e-01 
1.160000e+00 6.000000e-01 4.380000e-01 
1.160000e+00 6.500000e-01 4.226667e-01 
1.160000e+00 7.000000e-01 4.293333e-01 
1.160000e+00 7.500000e-01 4.320000e-01 
1.160000e+00 8.000000e-01 4.386667e-01 
1.160000e+00 8.500000e-01 4.306667e-01 
1.160000e+00 9.000000e-01 4.326667e-01 
1.160000e+00 9.500000e-01 4.353333e-01 
1.160000e+00 1 4.173333e-01 
1.160000e+00 1.050000e+00 4.420000e-01 
1.160000e+00 1.100000e+00 4.420000e-01 
1.160000e+00 1.150000e+00 4.300000e-01 
1.160000e+00 1.200000e+00 4.486667e-01 
1.160000e+00 1.250000e+00 4.433333e-01 
1.160000e+00 1.300000e+00 4.580000e-01 
1.160000e+00 1.350000e+00 4.486667e-01 
1.160000e+00 1.400000e+00 4.526667e-01 
1.160000e+00 1.450000e+00 4.540000e-01 
1.160000e+00 1.500000e+00 4.480000e-01 

1.190000e+00 0 3.053333e-01 
1.190000e+00 5.000000e-02 3.193333e-01 
1.190000e+00 1.000000e-01 3.366667e-01 
1.190000e+00 1.500000e-01 3.286667e-01 
1.190000e+00 2.000000e-01 3.300000e-01 
1.190000e+00 2.500000e-01 3.533333e-01 
1.190000e+00 3.000000e-01 3.526667e-01 
1.190000e+00 3.500000e-01 3.726667e-01 
1.190000e+00 4.000000e-01 3.960000e-01 
1.190000e+00 4.500000e-01 3.880000e-01 
1.190000e+00 5.000000e-01 4.073333e-01 
1.190000e+00 5.500000e-01 4.160000e-01 
1.190000e+00 6.000000e-01 4.026667e-01 
1.190000e+00 6.500000e-01 4.086667e-01 
1.190000e+00 7.000000e-01 4.406667e-01 
1.190000e+00 7.500000e-01 4.326667e-01 
1.190000e+00 8.000000e-01 4.440000e-01 
1.190000e+00 8.500000e-01 4.380000e-01 
1.190000e+00 9.000000e-01 4.380000e-01 
1.190000e+00 9.500000e-01 4.540000e-01 
1.190000e+00 1 4.273333e-01 
1.190000e+00 1.050000e+00 4.373333e-01 
1.190000e+00 1.100000e+00 4.446667e-01 
1.190000e+00 1.150000e+00 4.453333e-01 
1.190000e+00 1.200000e+00 4.380000e-01 
1.190000e+00 1.250000e+00 4.553333e-01 
1.190000e+00 1.300000e+00 4.460000e-01 
1.190000e+00 1.350000e+00 4.506667e-01 
1.190000e+00 1.400000e+00 4.520000e-01 
1.190000e+00 1.450000e+00 4.506667e-01 
1.190000e+00 1.500000e+00 4.453333e-01 

1.220000e+00 0 2.780000e-01 
1.220000e+00 5.000000e-02 2.813333e-01 
1.220000e+00 1.000000e-01 3.700000e-01 
1.220000e+00 1.500000e-01 2.893333e-01 
1.220000e+00 2.000000e-01 3.540000e-01 
1.220000e+00 2.500000e-01 3.740000e-01 
1.220000e+00 3.000000e-01 3.886667e-01 
1.220000e+00 3.500000e-01 3.986667e-01 
1.220000e+00 4.000000e-01 3.746667e-01 
1.220000e+00 4.500000e-01 4.020000e-01 
1.220000e+00 5.000000e-01 4.253333e-01 
1.220000e+00 5.500000e-01 4.013333e-01 
1.220000e+00 6.000000e-01 4.153333e-01 
1.220000e+00 6.500000e-01 4.380000e-01 
1.220000e+00 7.000000e-01 4.186667e-01 
1.220000e+00 7.500000e-01 4.346667e-01 
1.220000e+00 8.000000e-01 4.240000e-01 
1.220000e+00 8.500000e-01 4.413333e-01 
1.220000e+00 9.000000e-01 4.313333e-01 
1.220000e+00 9.500000e-01 4.320000e-01 
1.220000e+00 1 4.386667e-01 
1.220000e+00 1.050000e+00 4.366667e-01 
1.220000e+00 1.100000e+00 4.320000e-01 
1.220000e+00 1.150000e+00 4.340000e-01 
1.220000e+00 1.200000e+00 4.406667e-01 
1.220000e+00 1.250000e+00 4.426667e-01 
1.220000e+00 1.300000e+00 4.500000e-01 
1.220000e+00 1.350000e+00 4.580000e-01 
1.220000e+00 1.400000e+00 4.373333e-01 
1.220000e+00 1.450000e+00 4.473333e-01 
1.220000e+00 1.500000e+00 4.480000e-01 



==> data/PhaseSynthGRP_TSC.dat <==
3.200000e-01 0 0 
3.200000e-01 5.000000e-02 0 
3.200000e-01 1.000000e-01 0 
3.200000e-01 1.500000e-01 0 
3.200000e-01 2.000000e-01 0 
3.200000e-01 2.500000e-01 0 
3.200000e-01 3.000000e-01 0 
3.200000e-01 3.500000e-01 0 
3.200000e-01 4.000000e-01 0 
3.200000e-01 4.500000e-01 0 
3.200000e-01 5.000000e-01 0 
3.200000e-01 5.500000e-01 0 
3.200000e-01 6.000000e-01 6.666667e-04 
3.200000e-01 6.500000e-01 2.666667e-03 
3.200000e-01 7.000000e-01 2.666667e-03 
3.200000e-01 7.500000e-01 5.333333e-03 
3.200000e-01 8.000000e-01 9.333333e-03 
3.200000e-01 8.500000e-01 1.866667e-02 
3.200000e-01 9.000000e-01 2.466667e-02 
3.200000e-01 9.500000e-01 4.000000e-02 
3.200000e-01 1 5.200000e-02 
3.200000e-01 1.050000e+00 8.666667e-02 
3.200000e-01 1.100000e+00 1.120000e-01 
3.200000e-01 1.150000e+00 1.506667e-01 
3.200000e-01 1.200000e+00 1.926667e-01 
3.200000e-01 1.250000e+00 2.280000e-01 
3.200000e-01 1.300000e+00 2.780000e-01 
3.200000e-01 1.350000e+00 2.773333e-01 
3.200000e-01 1.400000e+00 2.986667e-01 
3.200000e-01 1.450000e+00 3.980000e-01 
3.200000e-01 1.500000e+00 3.400000e-01 

3.500000e-01 0 0 
3.500000e-01 5.000000e-02 0 
3.500000e-01 1.000000e-01 0 
3.500000e-01 1.500000e-01 0 
3.500000e-01 2.000000e-01 0 
3.500000e-01 2.500000e-01 0 
3.500000e-01 3.000000e-01 0 
3.500000e-01 3.500000e-01 0 
3.500000e-01 4.000000e-01 0 
3.500000e-01 4.500000e-01 0 
3.500000e-01 5.000000e-01 6.666667e-04 
3.500000e-01 5.500000e-01 0 
3.500000e-01 6.000000e-01 1.333333e-03 
3.500000e-01 6.500000e-01 2.000000e-03 
3.500000e-01 7.000000e-01 4.000000e-03 
3.500000e-01 7.500000e-01 7.333333e-03 
3.500000e-01 8.000000e-01 1.266667e-02 
3.500000e-01 8.500000e-01 1.733333e-02 
3.500000e-01 9.000000e-01 3.133333e-02 
3.500000e-01 9.500000e-01 5.600000e-02 
3.500000e-01 1 7.200000e-02 
3.500000e-01 1.050000e+00 1.120000e-01 
3.500000e-01 1.100000e+00 1.520000e-01 
3.500000e-01 1.150000e+00 1.686667e-01 
3.500000e-01 1.200000e+00 2.306667e-01 
3.500000e-01 1.250000e+00 2.580000e-01 
3.500000e-01 1.300000e+00 2.613333e-01 
3.500000e-01 1.350000e+00 3.306667e-01 
3.500000e-01 1.400000e+00 3.646667e-01 
3.500000e-01 1.450000e+00 3.373333e-01 
3.500000e-01 1.500000e+00 3.646667e-01 

3.800000e-01 0 0 
3.800000e-01 5.000000e-02 0 
3.800000e-01 1.000000e-01 0 
3.800000e-01 1.500000e-01 0 
3.800000e-01 2.000000e-01 0 
3.800000e-01 2.500000e-01 0 
3.800000e-01 3.000000e-01 0 
3.800000e-01 3.500000e-01 0 
3.800000e-01 4.000000e-01 0 
3.800000e-01 4.500000e-01 1.333333e-03 
3.800000e-01 5.000000e-01 1.333333e-03 
3.800000e-01 5.500000e-01 1.333333e-03 
3.800000e-01 6.000000e-01 5.333333e-03 
3.800000e-01 6.500000e-01 1.266667e-02 
3.800000e-01 7.000000e-01 1.000000e-02 
3.800000e-01 7.500000e-01 1.200000e-02 
3.800000e-01 8.000000e-01 1.533333e-02 
3.800000e-01 8.500000e-01 4.666667e-02 
3.800000e-01 9.000000e-01 5.800000e-02 
3.800000e-01 9.500000e-01 1.006667e-01 
3.800000e-01 1 1.273333e-01 
3.800000e-01 1.050000e+00 1.493333e-01 
3.800000e-01 1.100000e+00 1.593333e-01 
3.800000e-01 1.150000e+00 2.386667e-01 
3.800000e-01 1.200000e+00 2.540000e-01 
3.800000e-01 1.250000e+00 2.833333e-01 
3.800000e-01 1.300000e+00 2.760000e-01 
3.800000e-01 1.350000e+00 3.653333e-01 
3.800000e-01 1.400000e+00 3.680000e-01 
3.800000e-01 1.450000e+00 3.653333e-01 
3.800000e-01 1.500000e+00 3.733333e-01 

4.100000e-01 0 6.666667e-04 
4.100000e-01 5.000000e-02 0 
4.100000e-01 1.000000e-01 0 
4.100000e-01 1.500000e-01 0 
4.100000e-01 2.000000e-01 0 
4.100000e-01 2.500000e-01 0 
4.100000e-01 3.000000e-01 0 
4.100000e-01 3.500000e-01 1.333333e-03 
4.100000e-01 4.000000e-01 2.666667e-03 
4.100000e-01 4.500000e-01 0 
4.100000e-01 5.000000e-01 0 
4.100000e-01 5.500000e-01 2.000000e-03 
4.100000e-01 6.000000e-01 8.000000e-03 
4.100000e-01 6.500000e-01 1.266667e-02 
4.100000e-01 7.000000e-01 2.066667e-02 
4.100000e-01 7.500000e-01 2.733333e-02 
4.100000e-01 8.000000e-01 3.600000e-02 
4.100000e-01 8.500000e-01 5.866667e-02 
4.100000e-01 9.000000e-01 8.200000e-02 
4.100000e-01 9.500000e-01 1.240000e-01 
4.100000e-01 1 1.646667e-01 
4.100000e-01 1.050000e+00 1.860000e-01 
4.100000e-01 1.100000e+00 1.913333e-01 
4.100000e-01 1.150000e+00 2.613333e-01 
4.100000e-01 1.200000e+00 3.120000e-01 
4.100000e-01 1.250000e+00 3.406667e-01 
4.100000e-01 1.300000e+00 3.593333e-01 
4.100000e-01 1.350000e+00 3.813333e-01 
4.100000e-01 1.400000e+00 3.753333e-01 
4.100000e-01 1.450000e+00 3.740000e-01 
4.100000e-01 1.500000e+00 4.013333e-01 

4.400000e-01 0 0 
4.400000e-01 5.000000e-02 0 
4.400000e-01 1.000000e-01 6.666667e-04 
4.400000e-01 1.500000e-01 0 
4.400000e-01 2.000000e-01 0 
4.400000e-01 2.500000e-01 0 
4.400000e-01 3.000000e-01 0 
4.400000e-01 3.500000e-01 6.666667e-04 
4.400000e-01 4.000000e-01 6.666667e-04 
4.400000e-01 4.500000e-01 2.000000e-03 
4.400000e-01 5.000000e-01 2.000000e-03 
4.400000e-01 5.500000e-01 4.666667e-03 
4.400000e-01 6.000000e-01 8.666667e-03 
4.400000e-01 6.500000e-01 1.400000e-02 
4.400000e-01 7.000000e-01 2.666667e-02 
4.400000e-01 7.500000e-01 2.933333e-02 
4.400000e-01 8.000000e-01 4.933333e-02 
4.400000e-01 8.500000e-01 6.933333e-02 
4.400000e-01 9.000000e-01 1.366667e-01 
4.400000e-01 9.500000e-01 1.160000e-01 
4.400000e-01 1 1.880000e-01 
4.400000e-01 1.050000e+00 2.380000e-01 
4.400000e-01 1.100000e+00 2.886667e-01 
4.400000e-01 1.150000e+00 2.413333e-01 
4.400000e-01 1.200000e+00 3.393333e-01 
4.400000e-01 1.250000e+00 3.480000e-01 
4.400000e-01 1.300000e+00 3.220000e-01 
4.400000e-01 1.350000e+00 3.766667e-01 
4.400000e-01 1.400000e+00 4.100000e-01 
4.400000e-01 1.450000e+00 3.906667e-01 
4.400000e-01 1.500000e+00 3.926667e-01 

4.700000e-01 0 0 
4.700000e-01 5.000000e-02 0 
4.700000e-01 1.000000e-01 1.333333e-03 
4.700000e-01 1.500000e-01 6.666667e-04 
4.700000e-01 2.000000e-01 6.666667e-04 
4.700000e-01 2.500000e-01 0 
4.700000e-01 3.000000e-01 0 
4.700000e-01 3.500000e-01 6.666667e-04 
4.700000e-01 4.000000e-01 2.000000e-03 
4.700000e-01 4.500000e-01 3.333333e-03 
4.700000e-01 5.000000e-01 6.666667e-03 
4.700000e-01 5.500000e-01 1.200000e-02 
4.700000e-01 6.000000e-01 6.666667e-03 
4.700000e-01 6.500000e-01 4.333333e-02 
4.700000e-01 7.000000e-01 4.733333e-02 
4.700000e-01 7.500000e-01 6.000000e-02 
4.700000e-01 8.000000e-01 5.733333e-02 
4.700000e-01 8.500000e-01 1.006667e-01 
4.700000e-01 9.000000e-01 1.240000e-01 
4.700000e-01 9.500000e-01 1.666667e-01 
4.700000e-01 1 2.053333e-01 
4.700000e-01 1.050000e+00 2.733333e-01 
4.700000e-01 1.100000e+00 2.880000e-01 
4.700000e-01 1.150000e+00 3.240000e-01 
4.700000e-01 1.200000e+00 3.186667e-01 
4.700000e-01 1.250000e+00 3.446667e-01 
4.700000e-01 1.300000e+00 3.546667e-01 
4.700000e-01 1.350000e+00 3.860000e-01 
4.700000e-01 1.400000e+00 4.206667e-01 
4.700000e-01 1.450000e+00 3.820000e-01 
4.700000e-01 1.500000e+00 4.073333e-01 

5.000000e-01 0 6.666667e-04 
5.000000e-01 5.000000e-02 2.666667e-03 
5.000000e-01 1.000000e-01 0 
5.000000e-01 1.500000e-01 0 
5.000000e-01 2.000000e-01 6.666667e-04 
5.000000e-01 2.500000e-01 1.333333e-03 
5.000000e-01 3.000000e-01 2.000000e-03 
5.000000e-01 3.500000e-01 3.333333e-03 
5.000000e-01 4.000000e-01 6.000000e-03 
5.000000e-01 4.500000e-01 4.666667e-03 
5.000000e-01 5.000000e-01 1.466667e-02 
5.000000e-01 5.500000e-01 1.133333e-02 
5.000000e-01 6.000000e-01 1.466667e-02 
5.000000e-01 6.500000e-01 4.133333e-02 
5.000000e-01 7.000000e-01 4.933333e-02 
5.000000e-01 7.500000e-01 8.666667e-02 
5.000000e-01 8.000000e-01 1.140000e-01 
5.000000e-01 8.500000e-01 1.106667e-01 
5.000000e-01 9.000000e-01 2.173333e-01 
5.000000e-01 9.500000e-01 2.320000e-01 
5.000000e-01 1 2.520000e-01 
5.000000e-01 1.050000e+00 2.813333e-01 
5.000000e-01 1.100000e+00 3.253333e-01 
5.000000e-01 1.150000e+00 3.106667e-01 
5.000000e-01 1.200000e+00 3.713333e-01 
5.000000e-01 1.250000e+00 3.480000e-01 
5.000000e-01 1.300000e+00 3.653333e-01 
5.000000e-01 1.350000e+00 3.913333e-01 
5.000000e-01 1.400000e+00 4.160000e-01 
5.000000e-01 1.450000e+00 4.173333e-01 
5.000000e-01 1.500000e+00 4.026667e-01 

5.300000e-01 0 6.666667e-04 
5.300000e-01 5.000000e-02 3.333333e-03 
5.300000e-01 1.000000e-01 2.000000e-03 
5.300000e-01 1.500000e-01 6.666667e-04 
5.300000e-01 2.000000e-01 6.666667e-04 
5.300000e-01 2.500000e-01 2.000000e-03 
5.300000e-01 3.000000e-01 5.333333e-03 
5.300000e-01 3.500000e-01 4.000000e-03 
5.300000e-01 4.000000e-01 8.000000e-03 
5.300000e-01 4.500000e-01 6.666667e-03 
5.300000e-01 5.000000e-01 2.066667e-02 
5.300000e-01 5.500000e-01 2.066667e-02 
5.300000e-01 6.000000e-01 3.000000e-02 
5.300000e-01 6.500000e-01 6.933333e-02 
5.300000e-01 7.000000e-01 6.666667e-02 
5.300000e-01 7.500000e-01 9.866667e-02 
5.300000e-01 8.000000e-01 1.120000e-01 
5.300000e-01 8.500000e-01 1.746667e-01 
5.300000e-01 9.000000e-01 2.266667e-01 
5.300000e-01 9.500000e-01 2.346667e-01 
5.300000e-01 1 2.913333e-01 
5.300000e-01 1.050000e+00 3.206667e-01 
5.300000e-01 1.100000e+00 3.326667e-01 
5.300000e-01 1.150000e+00 3.320000e-01 
5.300000e-01 1.200000e+00 3.633333e-01 
5.300000e-01 1.250000e+00 3.540000e-01 
5.300000e-01 1.300000e+00 3.960000e-01 
5.300000e-01 1.350000e+00 4.073333e-01 
5.300000e-01 1.400000e+00 3.960000e-01 
5.300000e-01 1.450000e+00 4.233333e-01 
5.300000e-01 1.500000e+00 4.273333e-01 

5.600000e-01 0 3.333333e-03 
5.600000e-01 5.000000e-02 5.333333e-03 
5.600000e-01 1.000000e-01 3.333333e-03 
5.600000e-01 1.500000e-01 1.333333e-03 
5.600000e-01 2.000000e-01 6.666667e-04 
5.600000e-01 2.500000e-01 3.333333e-03 
5.600000e-01 3.000000e-01 1.133333e-02 
5.600000e-01 3.500000e-01 8.000000e-03 
5.600000e-01 4.000000e-01 1.000000e-02 
5.600000e-01 4.500000e-01 1.200000e-02 
5.600000e-01 5.000000e-01 2.933333e-02 
5.600000e-01 5.500000e-01 3.400000e-02 
5.600000e-01 6.000000e-01 4.466667e-02 
5.600000e-01 6.500000e-01 6.600000e-02 
5.600000e-01 7.000000e-01 1.060000e-01 
5.600000e-01 7.500000e-01 1.533333e-01 
5.600000e-01 8.000000e-01 1.280000e-01 
5.600000e-01 8.500000e-01 2.033333e-01 
5.600000e-01 9.000000e-01 2.580000e-01 
5.600000e-01 9.500000e-01 2.733333e-01 
5.600000e-01 1 2.980000e-01 
5.600000e-01 1.050000e+00 2.800000e-01 
5.600000e-01 1.100000e+00 3.506667e-01 
5.600000e-01 1.150000e+00 3.320000e-01 
5.600000e-01 1.200000e+00 3.873333e-01 
5.600000e-01 1.250000e+00 3.806667e-01 
5.600000e-01 1.300000e+00 3.913333e-01 
5.600000e-01 1.350000e+00 4.033333e-01 
5.600000e-01 1.400000e+00 4.300000e-01 
5.600000e-01 1.450000e+00 4.133333e-01 
5.600000e-01 1.500000e+00 4.160000e-01 

5.900000e-01 0 5.333333e-03 
5.900000e-01 5.000000e-02 3.333333e-03 
5.900000e-01 1.000000e-01 4.000000e-03 
5.900000e-01 1.500000e-01 4.000000e-03 
5.900000e-01 2.000000e-01 8.666667e-03 
5.900000e-01 2.500000e-01 6.666667e-03 
5.900000e-01 3.000000e-01 8.000000e-03 
5.900000e-01 3.500000e-01 1.666667e-02 
5.900000e-01 4.000000e-01 2.000000e-02 
5.900000e-01 4.500000e-01 2.600000e-02 
5.900000e-01 5.000000e-01 3.333333e-02 
5.900000e-01 5.500000e-01 2.666667e-02 
5.900000e-01 6.000000e-01 5.533333e-02 
5.900000e-01 6.500000e-01 9.133333e-02 
5.900000e-01 7.000000e-01 1.213333e-01 
5.900000e-01 7.500000e-01 1.600000e-01 
5.900000e-01 8.000000e-01 1.920000e-01 
5.900000e-01 8.500000e-01 2.493333e-01 
5.900000e-01 9.000000e-01 2.620000e-01 
5.900000e-01 9.500000e-01 3.313333e-01 
5.900000e-01 1 3.220000e-01 
5.900000e-01 1.050000e+00 3.293333e-01 
5.900000e-01 1.100000e+00 3.620000e-01 
5.900000e-01 1.150000e+00 3.533333e-01 
5.900000e-01 1.200000e+00 3.760000e-01 
5.900000e-01 1.250000e+00 3.873333e-01 
5.900000e-01 1.300000e+00 4.053333e-01 
5.900000e-01 1.350000e+00 4.033333e-01 
5.900000e-01 1.400000e+00 4.113333e-01 
5.900000e-01 1.450000e+00 4.080000e-01 
5.900000e-01 1.500000e+00 4.020000e-01 

6.200000e-01 0 1.200000e-02 
6.200000e-01 5.000000e-02 9.333333e-03 
6.200000e-01 1.000000e-01 4.666667e-03 
6.200000e-01 1.500000e-01 8.000000e-03 
6.200000e-01 2.000000e-01 7.333333e-03 
6.200000e-01 2.500000e-01 1.666667e-02 
6.200000e-01 3.000000e-01 1.466667e-02 
6.200000e-01 3.500000e-01 2.400000e-02 
6.200000e-01 4.000000e-01 2.133333e-02 
6.200000e-01 4.500000e-01 5.266667e-02 
6.200000e-01 5.000000e-01 5.800000e-02 
6.200000e-01 5.500000e-01 7.066667e-02 
6.200000e-01 6.000000e-01 8.200000e-02 
6.200000e-01 6.500000e-01 1.153333e-01 
6.200000e-01 7.000000e-01 2.020000e-01 
6.200000e-01 7.500000e-01 2.260000e-01 
6.200000e-01 8.000000e-01 2.066667e-01 
6.200000e-01 8.500000e-01 2.740000e-01 
6.200000e-01 9.000000e-01 3.140000e-01 
6.200000e-01 9.500000e-01 3.453333e-01 
6.200000e-01 1 3.693333e-01 
6.200000e-01 1.050000e+00 3.286667e-01 
6.200000e-01 1.100000e+00 3.833333e-01 
6.200000e-01 1.150000e+00 3.826667e-01 
6.200000e-01 1.200000e+00 3.786667e-01 
6.200000e-01 1.250000e+00 4.046667e-01 
6.200000e-01 1.300000e+00 3.760000e-01 
6.200000e-01 1.350000e+00 4.020000e-01 
6.200000e-01 1.400000e+00 4.113333e-01 
6.200000e-01 1.450000e+00 4.246667e-01 
6.200000e-01 1.500000e+00 4.366667e-01 

6.500000e-01 0 1.000000e-02 
6.500000e-01 5.000000e-02 1.133333e-02 
6.500000e-01 1.000000e-01 8.000000e-03 
6.500000e-01 1.500000e-01 1.066667e-02 
6.500000e-01 2.000000e-01 1.533333e-02 
6.500000e-01 2.500000e-01 2.200000e-02 
6.500000e-01 3.000000e-01 1.733333e-02 
6.500000e-01 3.500000e-01 4.533333e-02 
6.500000e-01 4.000000e-01 4.666667e-02 
6.500000e-01 4.500000e-01 4.733333e-02 
6.500000e-01 5.000000e-01 7.600000e-02 
6.500000e-01 5.500000e-01 1.086667e-01 
6.500000e-01 6.000000e-01 1.040000e-01 
6.500000e-01 6.500000e-01 1.206667e-01 
6.500000e-01 7.000000e-01 1.613333e-01 
6.500000e-01 7.500000e-01 2.406667e-01 
6.500000e-01 8.000000e-01 2.386667e-01 
6.500000e-01 8.500000e-01 3.066667e-01 
6.500000e-01 9.000000e-01 3.100000e-01 
6.500000e-01 9.500000e-01 3.413333e-01 
6.500000e-01 1 3.193333e-01 
6.500000e-01 1.050000e+00 3.573333e-01 
6.500000e-01 1.100000e+00 3.746667e-01 
6.500000e-01 1.150000e+00 4.006667e-01 
6.500000e-01 1.200000e+00 4.160000e-01 
6.500000e-01 1.250000e+00 4.226667e-01 
6.500000e-01 1.300000e+00 4.120000e-01 
6.500000e-01 1.350000e+00 4.386667e-01 
6.500000e-01 1.400000e+00 4.240000e-01 
6.500000e-01 1.450000e+00 4.433333e-01 
6.500000e-01 1.500000e+00 4.326667e-01 

6.800000e-01 0 1.066667e-02 
6.800000e-01 5.000000e-02 1.533333e-02 
6.800000e-01 1.000000e-01 1.600000e-02 
6.800000e-01 1.500000e-01 2.866667e-02 
6.800000e-01 2.000000e-01 2.600000e-02 
6.800000e-01 2.500000e-01 2.733333e-02 
6.800000e-01 3.000000e-01 2.533333e-02 
6.800000e-01 3.500000e-01 4.200000e-02 
6.800000e-01 4.000000e-01 4.133333e-02 
6.800000e-01 4.500000e-01 8.066667e-02 
6.800000e-01 5.000000e-01 7.733333e-02 
6.800000e-01 5.500000e-01 9.866667e-02 
6.800000e-01 6.000000e-01 1.393333e-01 
6.800000e-01 6.500000e-01 1.453333e-01 
6.800000e-01 7.000000e-01 2.280000e-01 
6.800000e-01 7.500000e-01 2.573333e-01 
6.800000e-01 8.000000e-01 2.966667e-01 
6.800000e-01 8.500000e-01 3.206667e-01 
6.800000e-01 9.000000e-01 3.046667e-01 
6.800000e-01 9.500000e-01 3.246667e-01 
6.800000e-01 1 3.686667e-01 
6.800000e-01 1.050000e+00 3.926667e-01 
6.800000e-01 1.100000e+00 3.733333e-01 
6.800000e-01 1.150000e+00 3.773333e-01 
6.800000e-01 1.200000e+00 4.046667e-01 
6.800000e-01 1.250000e+00 4.180000e-01 
6.800000e-01 1.300000e+00 4.146667e-01 
6.800000e-01 1.350000e+00 4.246667e-01 
6.800000e-01 1.400000e+00 4.246667e-01 
6.800000e-01 1.450000e+00 4.333333e-01 
6.800000e-01 1.500000e+00 4.213333e-01 

7.100000e-01 0 2.466667e-02 
7.100000e-01 5.000000e-02 2.533333e-02 
7.100000e-01 1.000000e-01 2.600000e-02 
7.100000e-01 1.500000e-01 3.066667e-02 
7.100000e-01 2.000000e-01 3.133333e-02 
7.100000e-01 2.500000e-01 4.600000e-02 
7.100000e-01 3.000000e-01 5.266667e-02 
7.100000e-01 3.500000e-01 4.266667e-02 
7.100000e-01 4.000000e-01 7.066667e-02 
7.100000e-01 4.500000e-01 9.800000e-02 
7.100000e-01 5.000000e-01 1.013333e-01 
7.100000e-01 5.500000e-01 1.513333e-01 
7.100000e-01 6.000000e-01 1.613333e-01 
7.100000e-01 6.500000e-01 2.146667e-01 
7.100000e-01 7.000000e-01 2.340000e-01 
7.100000e-01 7.500000e-01 2.886667e-01 
7.100000e-01 8.000000e-01 3.366667e-01 
7.100000e-01 8.500000e-01 3.026667e-01 
7.100000e-01 9.000000e-01 3.686667e-01 
7.100000e-01 9.500000e-01 3.480000e-01 
7.100000e-01 1 3.993333e-01 
7.100000e-01 1.050000e+00 3.580000e-01 
7.100000e-01 1.100000e+00 3.946667e-01 
7.100000e-01 1.150000e+00 3.773333e-01 
7.100000e-01 1.200000e+00 4.066667e-01 
7.100000e-01 1.250000e+00 4.153333e-01 
7.100000e-01 1.300000e+00 4.286667e-01 
7.100000e-01 1.350000e+00 4.186667e-01 
7.100000e-01 1.400000e+00 4.166667e-01 
7.100000e-01 1.450000e+00 4.146667e-01 
7.100000e-01 1.500000e+00 4.380000e-01 

7.400000e-01 0 3.800000e-02 
7.400000e-01 5.000000e-02 3.600000e-02 
7.400000e-01 1.000000e-01 3.400000e-02 
7.400000e-01 1.500000e-01 4.400000e-02 
7.400000e-01 2.000000e-01 6.400000e-02 
7.400000e-01 2.500000e-01 7.333333e-02 
7.400000e-01 3.000000e-01 6.066667e-02 
7.400000e-01 3.500000e-01 8.800000e-02 
7.400000e-01 4.000000e-01 1.113333e-01 
7.400000e-01 4.500000e-01 1.186667e-01 
7.400000e-01 5.000000e-01 1.506667e-01 
7.400000e-01 5.500000e-01 1.613333e-01 
7.400000e-01 6.000000e-01 2.333333e-01 
7.400000e-01 6.500000e-01 2.400000e-01 
7.400000e-01 7.000000e-01 2.713333e-01 
7.400000e-01 7.500000e-01 2.866667e-01 
7.400000e-01 8.000000e-01 2.880000e-01 
7.400000e-01 8.500000e-01 3.713333e-01 
7.400000e-01 9.000000e-01 3.766667e-01 
7.400000e-01 9.500000e-01 3.580000e-01 
7.400000e-01 1 3.986667e-01 
7.400000e-01 1.050000e+00 3.633333e-01 
7.400000e-01 1.100000e+00 3.766667e-01 
7.400000e-01 1.150000e+00 4.086667e-01 
7.400000e-01 1.200000e+00 4.220000e-01 
7.400000e-01 1.250000e+00 4.040000e-01 
7.400000e-01 1.300000e+00 4.366667e-01 
7.400000e-01 1.350000e+00 4.300000e-01 
7.400000e-01 1.400000e+00 4.353333e-01 
7.400000e-01 1.450000e+00 4.426667e-01 
7.400000e-01 1.500000e+00 4.326667e-01 

7.700000e-01 0 3.733333e-02 
7.700000e-01 5.000000e-02 2.533333e-02 
7.700000e-01 1.000000e-01 5.733333e-02 
7.700000e-01 1.500000e-01 5.200000e-02 
7.700000e-01 2.000000e-01 4.733333e-02 
7.700000e-01 2.500000e-01 5.066667e-02 
7.700000e-01 3.000000e-01 1.060000e-01 
7.700000e-01 3.500000e-01 9.733333e-02 
7.700000e-01 4.000000e-01 1.300000e-01 
7.700000e-01 4.500000e-01 1.320000e-01 
7.700000e-01 5.000000e-01 1.713333e-01 
7.700000e-01 5.500000e-01 1.826667e-01 
7.700000e-01 6.000000e-01 2.126667e-01 
7.700000e-01 6.500000e-01 2.500000e-01 
7.700000e-01 7.000000e-01 3.120000e-01 
7.700000e-01 7.500000e-01 3.320000e-01 
7.700000e-01 8.000000e-01 3.166667e-01 
7.700000e-01 8.500000e-01 3.320000e-01 
7.700000e-01 9.000000e-01 3.993333e-01 
7.700000e-01 9.500000e-01 3.740000e-01 
7.700000e-01 1 3.780000e-01 
7.700000e-01 1.050000e+00 3.813333e-01 
7.700000e-01 1.100000e+00 3.920000e-01 
7.700000e-01 1.150000e+00 3.886667e-01 
7.700000e-01 1.200000e+00 4.253333e-01 
7.700000e-01 1.250000e+00 4.200000e-01 
7.700000e-01 1.300000e+00 4.260000e-01 
7.700000e-01 1.350000e+00 4.253333e-01 
7.700000e-01 1.400000e+00 4.400000e-01 
7.700000e-01 1.450000e+00 4.166667e-01 
7.700000e-01 1.500000e+00 4.393333e-01 

8.000000e-01 0 5.266667e-02 
8.000000e-01 5.000000e-02 4.000000e-02 
8.000000e-01 1.000000e-01 6.200000e-02 
8.000000e-01 1.500000e-01 5.800000e-02 
8.000000e-01 2.000000e-01 7.666667e-02 
8.000000e-01 2.500000e-01 9.066667e-02 
8.000000e-01 3.000000e-01 9.200000e-02 
8.000000e-01 3.500000e-01 1.073333e-01 
8.000000e-01 4.000000e-01 1.333333e-01 
8.000000e-01 4.500000e-01 1.620000e-01 
8.000000e-01 5.000000e-01 2.006667e-01 
8.000000e-01 5.500000e-01 1.953333e-01 
8.000000e-01 6.000000e-01 2.173333e-01 
8.000000e-01 6.500000e-01 2.453333e-01 
8.000000e-01 7.000000e-01 3.200000e-01 
8.000000e-01 7.500000e-01 3.660000e-01 
8.000000e-01 8.000000e-01 3.340000e-01 
8.000000e-01 8.500000e-01 3.660000e-01 
8.000000e-01 9.000000e-01 3.686667e-01 
8.000000e-01 9.500000e-01 3.646667e-01 
8.000000e-01 1 4.040000e-01 
8.000000e-01 1.050000e+00 3.753333e-01 
8.000000e-01 1.100000e+00 4.026667e-01 
8.000000e-01 1.150000e+00 4.106667e-01 
8.000000e-01 1.200000e+00 4.320000e-01 
8.000000e-01 1.250000e+00 4.240000e-01 
8.000000e-01 1.300000e+00 4.233333e-01 
8.000000e-01 1.350000e+00 4.333333e-01 
8.000000e-01 1.400000e+00 4.226667e-01 
8.000000e-01 1.450000e+00 4.393333e-01 
8.000000e-01 1.500000e+00 4.426667e-01 

8.300000e-01 0 1.013333e-01 
8.300000e-01 5.000000e-02 6.933333e-02 
8.300000e-01 1.000000e-01 5.666667e-02 
8.300000e-01 1.500000e-01 6.133333e-02 
8.300000e-01 2.000000e-01 8.866667e-02 
8.300000e-01 2.500000e-01 8.333333e-02 
8.300000e-01 3.000000e-01 1.173333e-01 
8.300000e-01 3.500000e-01 1.360000e-01 
8.300000e-01 4.000000e-01 1.653333e-01 
8.300000e-01 4.500000e-01 1.980000e-01 
8.300000e-01 5.000000e-01 2.173333e-01 
8.300000e-01 5.500000e-01 1.733333e-01 
8.300000e-01 6.000000e-01 2.213333e-01 
8.300000e-01 6.500000e-01 2.406667e-01 
8.300000e-01 7.000000e-01 3.680000e-01 
8.300000e-01 7.500000e-01 3.173333e-01 
8.300000e-01 8.000000e-01 3.206667e-01 
8.300000e-01 8.500000e-01 3.946667e-01 
8.300000e-01 9.000000e-01 3.720000e-01 
8.300000e-01 9.500000e-01 3.633333e-01 
8.300000e-01 1 3.773333e-01 
8.300000e-01 1.050000e+00 4.166667e-01 
8.300000e-01 1.100000e+00 4.106667e-01 
8.300000e-01 1.150000e+00 4.220000e-01 
8.300000e-01 1.200000e+00 4.406667e-01 
8.300000e-01 1.250000e+00 4.246667e-01 
8.300000e-01 1.300000e+00 4.140000e-01 
8.300000e-01 1.350000e+00 4.106667e-01 
8.300000e-01 1.400000e+00 4.426667e-01 
8.300000e-01 1.450000e+00 4.320000e-01 
8.300000e-01 1.500000e+00 4.340000e-01 

8.600000e-01 0 7.600000e-02 
8.600000e-01 5.000000e-02 7.800000e-02 
8.600000e-01 1.000000e-01 8.466667e-02 
8.600000e-01 1.500000e-01 8.333333e-02 
8.600000e-01 2.000000e-01 1.086667e-01 
8.600000e-01 2.500000e-01 8.333333e-02 
8.600000e-01 3.000000e-01 1.640000e-01 
8.600000e-01 3.500000e-01 1.813333e-01 
8.600000e-01 4.000000e-01 1.733333e-01 
8.600000e-01 4.500000e-01 1.833333e-01 
8.600000e-01 5.000000e-01 2.386667e-01 
8.600000e-01 5.500000e-01 2.260000e-01 
8.600000e-01 6.000000e-01 2.800000e-01 
8.600000e-01 6.500000e-01 3.166667e-01 
8.600000e-01 7.000000e-01 3.020000e-01 
8.600000e-01 7.500000e-01 3.333333e-01 
8.600000e-01 8.000000e-01 3.746667e-01 
8.600000e-01 8.500000e-01 3.680000e-01 
8.600000e-01 9.000000e-01 3.526667e-01 
8.600000e-01 9.500000e-01 3.620000e-01 
8.600000e-01 1 4.013333e-01 
8.600000e-01 1.050000e+00 4.120000e-01 
8.600000e-01 1.100000e+00 3.953333e-01 
8.600000e-01 1.150000e+00 4.073333e-01 
8.600000e-01 1.200000e+00 4.273333e-01 
8.600000e-01 1.250000e+00 4.273333e-01 
8.600000e-01 1.300000e+00 4.293333e-01 
8.600000e-01 1.350000e+00 4.386667e-01 
8.600000e-01 1.400000e+00 4.326667e-01 
8.600000e-01 1.450000e+00 4.320000e-01 
8.600000e-01 1.500000e+00 4.300000e-01 

8.900000e-01 0 9.266667e-02 
8.900000e-01 5.000000e-02 9.866667e-02 
8.900000e-01 1.000000e-01 1.046667e-01 
8.900000e-01 1.500000e-01 1.186667e-01 
8.900000e-01 2.000000e-01 1.033333e-01 
8.900000e-01 2.500000e-01 1.073333e-01 
8.900000e-01 3.000000e-01 2.086667e-01 
8.900000e-01 3.500000e-01 2.146667e-01 
8.900000e-01 4.000000e-01 2.420000e-01 
8.900000e-01 4.500000e-01 1.800000e-01 
8.900000e-01 5.000000e-01 2.346667e-01 
8.900000e-01 5.500000e-01 2.586667e-01 
8.900000e-01 6.000000e-01 2.353333e-01 
8.900000e-01 6.500000e-01 2.960000e-01 
8.900000e-01 7.000000e-01 3.440000e-01 
8.900000e-01 7.500000e-01 3.546667e-01 
8.900000e-01 8.000000e-01 3.566667e-01 
8.900000e-01 8.500000e-01 3.806667e-01 
8.900000e-01 9.000000e-01 3.606667e-01 
8.900000e-01 9.500000e-01 4.113333e-01 
8.900000e-01 1 3.960000e-01 
8.900000e-01 1.050000e+00 4.053333e-01 
8.900000e-01 1.100000e+00 4.186667e-01 
8.900000e-01 1.150000e+00 4.180000e-01 
8.900000e-01 1.200000e+00 4.340000e-01 
8.900000e-01 1.250000e+00 4.233333e-01 
8.900000e-01 1.300000e+00 4.100000e-01 
8.900000e-01 1.350000e+00 4.293333e-01 
8.900000e-01 1.400000e+00 4.473333e-01 
8.900000e-01 1.450000e+00 4.360000e-01 
8.900000e-01 1.500000e+00 4.326667e-01 

9.200000e-01 0 1.460000e-01 
9.200000e-01 5.000000e-02 1.100000e-01 
9.200000e-01 1.000000e-01 1.180000e-01 
9.200000e-01 1.500000e-01 1.833333e-01 
9.200000e-01 2.000000e-01 1.933333e-01 
9.200000e-01 2.500000e-01 1.760000e-01 
9.200000e-01 3.000000e-01 2.013333e-01 
9.200000e-01 3.500000e-01 2.313333e-01 
9.200000e-01 4.000000e-01 2.280000e-01 
9.200000e-01 4.500000e-01 2.226667e-01 
9.200000e-01 5.000000e-01 2.660000e-01 
9.200000e-01 5.500000e-01 2.773333e-01 
9.200000e-01 6.000000e-01 3.213333e-01 
9.200000e-01 6.500000e-01 3.473333e-01 
9.200000e-01 7.000000e-01 3.206667e-01 
9.200000e-01 7.500000e-01 3.606667e-01 
9.200000e-01 8.000000e-01 3.826667e-01 
9.200000e-01 8.500000e-01 3.760000e-01 
9.200000e-01 9.000000e-01 3.973333e-01 
9.200000e-01 9.500000e-01 4.140000e-01 
9.200000e-01 1 4.293333e-01 
9.200000e-01 1.050000e+00 4.213333e-01 
9.200000e-01 1.100000e+00 4.113333e-01 
9.200000e-01 1.150000e+00 4.280000e-01 
9.200000e-01 1.200000e+00 4.173333e-01 
9.200000e-01 1.250000e+00 4.273333e-01 
9.200000e-01 1.300000e+00 4.546667e-01 
9.200000e-01 1.350000e+00 4.280000e-01 
9.200000e-01 1.400000e+00 4.226667e-01 
9.200000e-01 1.450000e+00 4.166667e-01 
9.200000e-01 1.500000e+00 4.446667e-01 

9.500000e-01 0 1.506667e-01 
9.500000e-01 5.000000e-02 1.386667e-01 
9.500000e-01 1.000000e-01 1.353333e-01 
9.500000e-01 1.500000e-01 1.353333e-01 
9.500000e-01 2.000000e-01 1.653333e-01 
9.500000e-01 2.500000e-01 2.166667e-01 
9.500000e-01 3.000000e-01 2.440000e-01 
9.500000e-01 3.500000e-01 2.406667e-01 
9.500000e-01 4.000000e-01 2.120000e-01 
9.500000e-01 4.500000e-01 2.620000e-01 
9.500000e-01 5.000000e-01 3.080000e-01 
9.500000e-01 5.500000e-01 3.053333e-01 
9.500000e-01 6.000000e-01 3.020000e-01 
9.500000e-01 6.500000e-01 3.626667e-01 
9.500000e-01 7.000000e-01 3.420000e-01 
9.500000e-01 7.500000e-01 3.440000e-01 
9.500000e-01 8.000000e-01 3.600000e-01 
9.500000e-01 8.500000e-01 3.853333e-01 
9.500000e-01 9.000000e-01 3.973333e-01 
9.500000e-01 9.500000e-01 3.940000e-01 
9.500000e-01 1 4.013333e-01 
9.500000e-01 1.050000e+00 3.980000e-01 
9.500000e-01 1.100000e+00 4.246667e-01 
9.500000e-01 1.150000e+00 4.246667e-01 
9.500000e-01 1.200000e+00 4.280000e-01 
9.500000e-01 1.250000e+00 4.200000e-01 
9.500000e-01 1.300000e+00 4.346667e-01 
9.500000e-01 1.350000e+00 4.386667e-01 
9.500000e-01 1.400000e+00 4.493333e-01 
9.500000e-01 1.450000e+00 4.346667e-01 
9.500000e-01 1.500000e+00 4.320000e-01 

9.800000e-01 0 2.140000e-01 
9.800000e-01 5.000000e-02 1.820000e-01 
9.800000e-01 1.000000e-01 1.906667e-01 
9.800000e-01 1.500000e-01 2.300000e-01 
9.800000e-01 2.000000e-01 1.900000e-01 
9.800000e-01 2.500000e-01 2.100000e-01 
9.800000e-01 3.000000e-01 2.180000e-01 
9.800000e-01 3.500000e-01 3.006667e-01 
9.800000e-01 4.000000e-01 2.766667e-01 
9.800000e-01 4.500000e-01 2.893333e-01 
9.800000e-01 5.000000e-01 2.986667e-01 
9.800000e-01 5.500000e-01 3.360000e-01 
9.800000e-01 6.000000e-01 3.273333e-01 
9.800000e-01 6.500000e-01 3.140000e-01 
9.800000e-01 7.000000e-01 3.820000e-01 
9.800000e-01 7.500000e-01 3.766667e-01 
9.800000e-01 8.000000e-01 4.086667e-01 
9.800000e-01 8.500000e-01 4.160000e-01 
9.800000e-01 9.000000e-01 4.053333e-01 
9.800000e-01 9.500000e-01 4.106667e-01 
9.800000e-01 1 4.253333e-01 
9.800000e-01 1.050000e+00 4.340000e-01 
9.800000e-01 1.100000e+00 4.220000e-01 
9.800000e-01 1.150000e+00 4.260000e-01 
9.800000e-01 1.200000e+00 4.306667e-01 
9.800000e-01 1.250000e+00 4.260000e-01 
9.800000e-01 1.300000e+00 4.460000e-01 
9.800000e-01 1.350000e+00 4.420000e-01 
9.800000e-01 1.400000e+00 4.293333e-01 
9.800000e-01 1.450000e+00 4.453333e-01 
9.800000e-01 1.500000e+00 4.386667e-01 

1.010000e+00 0 1.966667e-01 
1.010000e+00 5.000000e-02 1.680000e-01 
1.010000e+00 1.000000e-01 2.286667e-01 
1.010000e+00 1.500000e-01 2.166667e-01 
1.010000e+00 2.000000e-01 2.086667e-01 
1.010000e+00 2.500000e-01 2.233333e-01 
1.010000e+00 3.000000e-01 2.546667e-01 
1.010000e+00 3.500000e-01 2.460000e-01 
1.010000e+00 4.000000e-01 2.760000e-01 
1.010000e+00 4.500000e-01 3.066667e-01 
1.010000e+00 5.000000e-01 2.646667e-01 
1.010000e+00 5.500000e-01 3.426667e-01 
1.010000e+00 6.000000e-01 3.206667e-01 
1.010000e+00 6.500000e-01 3.740000e-01 
1.010000e+00 7.000000e-01 3.853333e-01 
1.010000e+00 7.500000e-01 4.140000e-01 
1.010000e+00 8.000000e-01 3.786667e-01 
1.010000e+00 8.500000e-01 3.840000e-01 
1.010000e+00 9.000000e-01 3.980000e-01 
1.010000e+00 9.500000e-01 4.033333e-01 
1.010000e+00 1 4.240000e-01 
1.010000e+00 1.050000e+00 4.126667e-01 
1.010000e+00 1.100000e+00 4.060000e-01 
1.010000e+00 1.150000e+00 4.346667e-01 
1.010000e+00 1.200000e+00 4.460000e-01 
1.010000e+00 1.250000e+00 4.193333e-01 
1.010000e+00 1.300000e+00 4.213333e-01 
1.010000e+00 1.350000e+00 4.373333e-01 
1.010000e+00 1.400000e+00 4.386667e-01 
1.010000e+00 1.450000e+00 4.246667e-01 
1.010000e+00 1.500000e+00 4.426667e-01 

1.040000e+00 0 2.173333e-01 
1.040000e+00 5.000000e-02 1.953333e-01 
1.040000e+00 1.000000e-01 1.926667e-01 
1.040000e+00 1.500000e-01 2.226667e-01 
1.040000e+00 2.000000e-01 2.280000e-01 
1.040000e+00 2.500000e-01 2.346667e-01 
1.040000e+00 3.000000e-01 2.920000e-01 
1.040000e+00 3.500000e-01 3.073333e-01 
1.040000e+00 4.000000e-01 3.020000e-01 
1.040000e+00 4.500000e-01 3.093333e-01 
1.040000e+00 5.000000e-01 3.346667e-01 
1.040000e+00 5.500000e-01 3.506667e-01 
1.040000e+00 6.000000e-01 3.713333e-01 
1.040000e+00 6.500000e-01 3.613333e-01 
1.040000e+00 7.000000e-01 3.773333e-01 
1.040000e+00 7.500000e-01 3.900000e-01 
1.040000e+00 8.000000e-01 3.966667e-01 
1.040000e+00 8.500000e-01 4.340000e-01 
1.040000e+00 9.000000e-01 3.866667e-01 
1.040000e+00 9.500000e-01 4.046667e-01 
1.040000e+00 1 4.193333e-01 
1.040000e+00 1.050000e+00 4.220000e-01 
1.040000e+00 1.100000e+00 4.273333e-01 
1.040000e+00 1.150000e+00 4.393333e-01 
1.040000e+00 1.200000e+00 4.320000e-01 
1.040000e+00 1.250000e+00 4.246667e-01 
1.040000e+00 1.300000e+00 4.560000e-01 
1.040000e+00 1.350000e+00 4.440000e-01 
1.040000e+00 1.400000e+00 4.406667e-01 
1.040000e+00 1.450000e+00 4.546667e-01 
1.040000e+00 1.500000e+00 4.580000e-01 

1.070000e+00 0 2.160000e-01 
1.070000e+00 5.000000e-02 2.026667e-01 
1.070000e+00 1.000000e-01 2.520000e-01 
1.070000e+00 1.500000e-01 2.060000e-01 
1.070000e+00 2.000000e-01 2.500000e-01 
1.070000e+00 2.500000e-01 2.573333e-01 
1.070000e+00 3.000000e-01 3.053333e-01 
1.070000e+00 3.500000e-01 2.820000e-01 
1.070000e+00 4.000000e-01 2.693333e-01 
1.070000e+00 4.500000e-01 2.940000e-01 
1.070000e+00 5.000000e-01 3.406667e-01 
1.070000e+00 5.500000e-01 3.400000e-01 
1.070000e+00 6.000000e-01 3.626667e-01 
1.070000e+00 6.500000e-01 3.646667e-01 
1.070000e+00 7.000000e-01 3.766667e-01 
1.070000e+00 7.500000e-01 3.960000e-01 
1.070000e+00 8.000000e-01 3.860000e-01 
1.070000e+00 8.500000e-01 4.106667e-01 
1.070000e+00 9.000000e-01 4.046667e-01 
1.070000e+00 9.500000e-01 4.186667e-01 
1.070000e+00 1 4.246667e-01 
1.070000e+00 1.050000e+00 4.460000e-01 
1.070000e+00 1.100000e+00 4.466667e-01 
1.070000e+00 1.150000e+00 4.220000e-01 
1.070000e+00 1.200000e+00 4.266667e-01 
1.070000e+00 1.250000e+00 4.480000e-01 
1.070000e+00 1.300000e+00 4.453333e-01 
1.070000e+00 1.350000e+00 4.453333e-01 
1.070000e+00 1.400000e+00 4.393333e-01 
1.070000e+00 1.450000e+00 4.460000e-01 
1.070000e+00 1.500000e+00 4.500000e-01 

1.100000e+00 0 2.593333e-01 
1.100000e+00 5.000000e-02 2.093333e-01 
1.100000e+00 1.000000e-01 2.633333e-01 
1.100000e+00 1.500000e-01 2.813333e-01 
1.100000e+00 2.000000e-01 2.866667e-01 
1.100000e+00 2.500000e-01 2.413333e-01 
1.100000e+00 3.000000e-01 2.926667e-01 
1.100000e+00 3.500000e-01 2.993333e-01 
1.100000e+00 4.000000e-01 3.106667e-01 
1.100000e+00 4.500000e-01 3.500000e-01 
1.100000e+00 5.000000e-01 3.200000e-01 
1.100000e+00 5.500000e-01 3.586667e-01 
1.100000e+00 6.000000e-01 3.800000e-01 
1.100000e+00 6.500000e-01 4.086667e-01 
1.100000e+00 7.000000e-01 3.973333e-01 
1.100000e+00 7.500000e-01 4.240000e-01 
1.100000e+00 8.000000e-01 3.860000e-01 
1.100000e+00 8.500000e-01 4.340000e-01 
1.100000e+00 9.000000e-01 4.053333e-01 
1.100000e+00 9.500000e-01 4.053333e-01 
1.100000e+00 1 4.306667e-01 
1.100000e+00 1.050000e+00 4.406667e-01 
1.100000e+00 1.100000e+00 4.366667e-01 
1.100000e+00 1.150000e+00 4.393333e-01 
1.100000e+00 1.200000e+00 4.153333e-01 
1.100000e+00 1.250000e+00 4.100000e-01 
1.100000e+00 1.300000e+00 4.340000e-01 
1.100000e+00 1.350000e+00 4.533333e-01 
1.100000e+00 1.400000e+00 4.480000e-01 
1.100000e+00 1.450000e+00 4.346667e-01 
1.100000e+00 1.500000e+00 4.353333e-01 

1.130000e+00 0 2.533333e-01 
1.130000e+00 5.000000e-02 2.326667e-01 
1.130000e+00 1.000000e-01 2.793333e-01 
1.130000e+00 1.500000e-01 2.393333e-01 
1.130000e+00 2.000000e-01 2.333333e-01 
1.130000e+00 2.500000e-01 2.800000e-01 
1.130000e+00 3.000000e-01 2.886667e-01 
1.130000e+00 3.500000e-01 3.366667e-01 
1.130000e+00 4.000000e-01 3.566667e-01 
1.130000e+00 4.500000e-01 3.560000e-01 
1.130000e+00 5.000000e-01 3.560000e-01 
1.130000e+00 5.500000e-01 3.620000e-01 
1.130000e+00 6.000000e-01 3.893333e-01 
1.130000e+00 6.500000e-01 4.080000e-01 
1.130000e+00 7.000000e-01 4.140000e-01 
1.130000e+00 7.500000e-01 4.066667e-01 
1.130000e+00 8.000000e-01 4.046667e-01 
1.130000e+00 8.500000e-01 4.060000e-01 
1.130000e+00 9.000000e-01 4.080000e-01 
1.130000e+00 9.500000e-01 4.153333e-01 
1.130000e+00 1 4.420000e-01 
1.130000e+00 1.050000e+00 4.026667e-01 
1.130000e+00 1.100000e+00 4.280000e-01 
1.130000e+00 1.150000e+00 4.106667e-01 
1.130000e+00 1.200000e+00 4.293333e-01 
1.130000e+00 1.250000e+00 4.453333e-01 
1.130000e+00 1.300000e+00 4.393333e-01 
1.130000e+00 1.350000e+00 4.466667e-01 
1.130000e+00 1.400000e+00 4.273333e-01 
1.130000e+00 1.450000e+00 4.433333e-01 
1.130000e+00 1.500000e+00 4.386667e-01 

1.160000e+00 0 3.086667e-01 
1.160000e+00 5.000000e-02 2.913333e-01 
1.160000e+00 1.000000e-01 2.580000e-01 
1.160000e+00 1.500000e-01 2.646667e-01 
1.160000e+00 2.000000e-01 3.006667e-01 
1.160000e+00 2.500000e-01 3.260000e-01 
1.160000e+00 3.000000e-01 3.133333e-01 
1.160000e+00 3.500000e-01 3.586667e-01 
1.160000e+00 4.000000e-01 3.740000e-01 
1.160000e+00 4.500000e-01 3.653333e-01 
1.160000e+00 5.000000e-01 3.613333e-01 
1.160000e+00 5.500000e-01 3.786667e-01 
1.160000e+00 6.000000e-01 3.960000e-01 
1.160000e+00 6.500000e-01 4.060000e-01 
1.160000e+00 7.000000e-01 4.120000e-01 
1.160000e+00 7.500000e-01 4.240000e-01 
1.160000e+00 8.000000e-01 4.193333e-01 
1.160000e+00 8.500000e-01 4.246667e-01 
1.160000e+00 9.000000e-01 4.233333e-01 
1.160000e+00 9.500000e-01 4.226667e-01 
1.160000e+00 1 4.240000e-01 
1.160000e+00 1.050000e+00 4.300000e-01 
1.160000e+00 1.100000e+00 4.406667e-01 
1.160000e+00 1.150000e+00 4.280000e-01 
1.160000e+00 1.200000e+00 4.493333e-01 
1.160000e+00 1.250000e+00 4.400000e-01 
1.160000e+00 1.300000e+00 4.593333e-01 
1.160000e+00 1.350000e+00 4.500000e-01 
1.160000e+00 1.400000e+00 4.406667e-01 
1.160000e+00 1.450000e+00 4.540000e-01 
1.160000e+00 1.500000e+00 4.560000e-01 

1.190000e+00 0 2.686667e-01 
1.190000e+00 5.000000e-02 2.960000e-01 
1.190000e+00 1.000000e-01 3.026667e-01 
1.190000e+00 1.500000e-01 3.033333e-01 
1.190000e+00 2.000000e-01 3.206667e-01 
1.190000e+00 2.500000e-01 3.206667e-01 
1.190000e+00 3.000000e-01 3.180000e-01 
1.190000e+00 3.500000e-01 3.126667e-01 
1.190000e+00 4.000000e-01 3.406667e-01 
1.190000e+00 4.500000e-01 3.580000e-01 
1.190000e+00 5.000000e-01 3.873333e-01 
1.190000e+00 5.500000e-01 3.846667e-01 
1.190000e+00 6.000000e-01 3.686667e-01 
1.190000e+00 6.500000e-01 3.653333e-01 
1.190000e+00 7.000000e-01 4.106667e-01 
1.190000e+00 7.500000e-01 4.173333e-01 
1.190000e+00 8.000000e-01 4.213333e-01 
1.190000e+00 8.500000e-01 4.046667e-01 
1.190000e+00 9.000000e-01 4.253333e-01 
1.190000e+00 9.500000e-01 4.366667e-01 
1.190000e+00 1 4.226667e-01 
1.190000e+00 1.050000e+00 4.466667e-01 
1.190000e+00 1.100000e+00 4.380000e-01 
1.190000e+00 1.150000e+00 4.366667e-01 
1.190000e+00 1.200000e+00 4.353333e-01 
1.190000e+00 1.250000e+00 4.480000e-01 
1.190000e+00 1.300000e+00 4.406667e-01 
1.190000e+00 1.350000e+00 4.526667e-01 
1.190000e+00 1.400000e+00 4.533333e-01 
1.190000e+00 1.450000e+00 4.573333e-01 
1.190000e+00 1.500000e+00 4.360000e-01 

1.220000e+00 0 2.980000e-01 
1.220000e+00 5.000000e-02 2.893333e-01 
1.220000e+00 1.000000e-01 3.293333e-01 
1.220000e+00 1.500000e-01 3.080000e-01 
1.220000e+00 2.000000e-01 3.626667e-01 
1.220000e+00 2.500000e-01 3.253333e-01 
1.220000e+00 3.000000e-01 3.553333e-01 
1.220000e+00 3.500000e-01 3.073333e-01 
1.220000e+00 4.000000e-01 3.246667e-01 
1.220000e+00 4.500000e-01 3.653333e-01 
1.220000e+00 5.000000e-01 3.880000e-01 
1.220000e+00 5.500000e-01 3.793333e-01 
1.220000e+00 6.000000e-01 3.813333e-01 
1.220000e+00 6.500000e-01 4.160000e-01 
1.220000e+00 7.000000e-01 3.886667e-01 
1.220000e+00 7.500000e-01 4.326667e-01 
1.220000e+00 8.000000e-01 4.180000e-01 
1.220000e+00 8.500000e-01 4.153333e-01 
1.220000e+00 9.000000e-01 4.166667e-01 
1.220000e+00 9.500000e-01 4.066667e-01 
1.220000e+00 1 4.306667e-01 
1.220000e+00 1.050000e+00 4.366667e-01 
1.220000e+00 1.100000e+00 4.266667e-01 
1.220000e+00 1.150000e+00 4.266667e-01 
1.220000e+00 1.200000e+00 4.340000e-01 
1.220000e+00 1.250000e+00 4.260000e-01 
1.220000e+00 1.300000e+00 4.400000e-01 
1.220000e+00 1.350000e+00 4.566667e-01 
1.220000e+00 1.400000e+00 4.360000e-01 
1.220000e+00 1.450000e+00 4.433333e-01 
1.220000e+00 1.500000e+00 4.413333e-01 



==> data/SingularValuesCancer.dat <==
1 4.5423 4.856 4.626 4.5561
2 1.3744 0.75949 1.7255 0.69236
3 0.8841 0.70089 1.0418 0.6622
4 0.78306 0.56148 0.75758 0.46852
5 0.58803 0.51679 0.61408 0.42223
6 0.48339 0.41437 0.45121 0.36085
7 0.47719 0.30818 0.42317 0.34753
8 0.42174 0.28946 0.39563 0.30787
9 0.37705 0.24588 0.39061 0.27605
10 0.34799 0.23665 0.33258 0.26949
11 0.33543 0.2212 0.31532 0.25598
12 0.29667 0.2044 0.30926 0.23335
13 0.29067 0.2026 0.2933 0.22261
14 0.27883 0.15862 0.26166 0.20847
15 0.26759 0.15239 0.23368 0.1981


==> data/TCompCancerTSCb.dat <==
4 0.00039577 0.0017379 0.91474 0.75206 0.81193
5 0.00045576 0.0017078 0.88484 0.73306 0.85506
6 0.00051957 0.0017277 0.85959 0.7133 0.88592
7 0.00058976 0.0017222 0.83895 0.69894 0.90235
9 0.00072171 0.0017192 0.805 0.67815 0.9194
10 0.00078508 0.0017297 0.79154 0.67643 0.92219
13 0.00098947 0.0017351 0.75471 0.65079 0.94159
15 0.0011266 0.0017337 0.73929 0.65012 0.93927
18 0.0013244 0.0017359 0.71374 0.62563 0.9317
21 0.0015298 0.0017397 0.69823 0.61974 0.92915
26 0.0019044 0.0017283 0.67749 0.61012 0.92341
31 0.0022708 0.0017287 0.66032 0.60726 0.9093
37 0.0027408 0.001746 0.65518 0.60155 0.90887
44 0.0032094 0.0017363 0.64147 0.59632 0.88904
53 0.0038191 0.0017371 0.63796 0.59317 0.86531
64 0.0045489 0.0017363 0.62976 0.58694 0.85171
76 0.0053972 0.001763 0.62773 0.58422 0.82935
92 0.0064854 0.0017699 0.62699 0.57998 0.81651
110 0.0077262 0.0017811 0.6256 0.57598 0.79976
132 0.0092049 0.0017976 0.62468 0.57467 0.78458
159 0.011103 0.0018237 0.62852 0.57373 0.77298
191 0.013283 0.0018468 0.63091 0.57581 0.76432
230 0.015928 0.0018752 0.63436 0.57366 0.7629
276 0.01906 0.0018614 0.63731 0.57104 0.75596
332 0.022914 0.0018844 0.64558 0.57277 0.75825
399 0.027534 0.0019084 0.6581 0.57731 0.75832
479 0.033193 0.0019058 0.66549 0.57891 0.75862


==> data/TCompDigitsTSCb.dat <==
4 0.00079016 0.0091686 5.7011 1.0189 1.4515
5 0.00094071 0.0091727 5.7625 1.0282 1.5626
6 0.00099477 0.0091812 5.7861 1.0537 1.6378
7 0.0010787 0.0091297 5.858 1.0488 1.7194
9 0.0011789 0.0091696 5.8314 1.0618 1.7702
10 0.0012296 0.0091561 5.8473 1.0633 1.8215
13 0.0014265 0.0095898 5.8361 1.0801 1.8726
15 0.0015707 0.0091661 5.7727 1.0792 1.8901
18 0.0017301 0.0091812 5.7747 1.0944 1.9062
21 0.0019313 0.0091921 5.7031 1.094 1.9276
26 0.0022241 0.0092166 5.6685 1.0921 1.9643
31 0.0025719 0.0095957 5.7125 1.0798 1.9891
37 0.0029293 0.0092621 5.666 1.0694 1.9948
44 0.0033286 0.009273 5.6953 1.036 2.012
53 0.0040088 0.0093439 5.6884 0.99694 1.985
64 0.0046289 0.0093678 5.6987 0.98623 1.9602
76 0.0053908 0.009685 5.7786 0.94748 1.8775
92 0.0063793 0.0094302 5.8166 0.92848 1.7866
110 0.0075342 0.0094857 5.9202 0.89968 1.6812
132 0.0088655 0.009499 6.0161 0.88973 1.5903
159 0.010636 0.0095413 6.2156 0.86854 1.5425
191 0.012818 0.0097136 6.4721 0.86249 1.5355
230 0.015083 0.0096862 6.6208 0.85914 1.5335
276 0.017922 0.0097229 6.9217 0.84868 1.5667
332 0.021423 0.009776 7.2196 0.8478 1.6167
399 0.025811 0.0097852 7.7655 0.85518 1.6865
479 0.030968 0.0098413 8.2352 0.84831 1.7771
576 0.036902 0.0098855 8.6557 0.84952 1.8865


==> data/TCompFacesTSCb.dat <==
4 0.010536 0.041831 0.51531 0.28587 0.36154
5 0.012748 0.04212 0.5178 0.28807 0.37973
6 0.01492 0.044161 0.51541 0.28842 0.38806
7 0.017224 0.041754 0.51542 0.29187 0.40042
9 0.021489 0.043214 0.51535 0.28842 0.4029
10 0.023608 0.041711 0.51374 0.29126 0.4048
13 0.030214 0.043272 0.51676 0.29616 0.41192
15 0.034713 0.04256 0.51889 0.29859 0.41346
18 0.041075 0.041879 0.52073 0.29764 0.4123
21 0.047747 0.042517 0.52288 0.29812 0.41455
26 0.058586 0.042488 0.52297 0.30285 0.41282
31 0.07025 0.042598 0.52569 0.30366 0.40873
37 0.082622 0.042473 0.52595 0.3079 0.39618
44 0.098701 0.042282 0.52097 0.30492 0.38981
53 0.11739 0.042501 0.5217 0.30862 0.38189
64 0.141 0.042461 0.51712 0.30944 0.36986
76 0.16787 0.04271 0.51901 0.30981 0.35883
92 0.20234 0.042442 0.52097 0.3095 0.35047
110 0.24182 0.042555 0.52845 0.30809 0.33848
132 0.29416 0.042711 0.5369 0.30941 0.33349
159 0.35593 0.042813 0.55106 0.30466 0.32599
191 0.42684 0.042463 0.56327 0.3024 0.32278
230 0.51169 0.042496 0.56857 0.30343 0.31986
276 0.61315 0.042399 0.59094 0.29967 0.31746
332 0.73775 0.042421 0.61493 0.30169 0.31675
399 0.88835 0.04281 0.65286 0.29775 0.31516
479 1.0653 0.042779 0.68214 0.29525 0.31648
576 1.2787 0.042755 0.70722 0.29537 0.32327
692 1.5411 0.044811 0.75605 0.29592 0.32638
832 1.8451 0.043793 0.80633 0.29425 0.32998
1000 2.216 0.043892 0.87914 0.29616 0.33476
1203 2.6729 0.044753 1.0461 0.29677 0.34149
1446 3.2013 0.044597 1.1356 0.29723 0.3488
1738 3.8489 0.044964 1.2766 0.29584 0.35853
2090 4.6288 0.045162 1.4674 0.29905 0.36882
2512 5.5691 0.045554 1.6741 0.30165 0.3882


==> data/TCompSynth0.2TSCb.dat <==
4 0.012335 0.082158 1.0639 0.70715 0.80691
5 0.014507 0.081749 1.0982 0.72811 0.86074
6 0.016716 0.081218 1.1082 0.79064 0.87884
7 0.019275 0.081745 1.1806 0.70747 0.92288
9 0.023505 0.082281 1.2247 0.7475 0.94903
10 0.025528 0.081367 1.2685 0.76822 0.94472
13 0.032677 0.08219 1.2389 0.75522 0.92585
15 0.037403 0.081502 1.1061 0.75877 0.99227
18 0.044432 0.082537 0.97664 0.69622 0.92772
21 0.051298 0.081466 0.91498 0.61467 0.86281
26 0.062608 0.081671 0.86025 0.54676 0.62244
31 0.074433 0.082196 0.83892 0.51309 0.55618
37 0.087912 0.081915 0.83716 0.48259 0.52769
44 0.10339 0.081675 0.83662 0.4512 0.49808
53 0.12463 0.081835 0.85181 0.44206 0.48883
64 0.14944 0.082078 0.85877 0.42872 0.48369
76 0.17876 0.082354 0.87384 0.42568 0.4845
92 0.21495 0.082056 0.88737 0.42442 0.48446
110 0.25683 0.08355 0.90636 0.42575 0.48705
132 0.30459 0.082935 0.92837 0.42722 0.48856
159 0.36945 0.085209 0.97476 0.432 0.49219
191 0.44271 0.084897 1.0133 0.4394 0.49491
230 0.5371 0.083108 1.0271 0.43788 0.49734
276 0.64569 0.082188 1.0942 0.44124 0.51275
332 0.7755 0.082255 1.1637 0.44498 0.51923
399 0.9344 0.085047 1.2639 0.45535 0.52863
479 1.1202 0.084322 1.3639 0.46126 0.53765
576 1.3424 0.083121 1.4638 0.46182 0.54875
692 1.6124 0.083912 1.5872 0.47074 0.56096
832 1.9407 0.084241 1.7331 0.48015 0.57765
1000 2.3379 0.085091 1.9504 0.49254 0.59835
1203 2.812 0.08419 2.2909 0.49346 0.62604
1446 3.3653 0.08543 2.4802 0.5031 0.65537
1738 4.0504 0.087105 2.8293 0.52036 0.69448
2090 4.8643 0.086451 3.1965 0.5409 0.75339
2512 5.8449 0.088452 3.766 0.56789 0.83716


==> data/TCompSynth0.4TSCb.dat <==
4 0.012332 0.081855 1.0352 0.69068 0.82749
5 0.014519 0.082195 1.0795 0.74028 0.85887
6 0.016646 0.082356 1.1237 0.73699 0.9017
7 0.019044 0.081978 1.1696 0.74944 0.92774
9 0.023353 0.081665 1.2577 0.75219 0.90802
10 0.025683 0.081737 1.2719 0.78976 0.95585
13 0.032591 0.082081 1.2237 0.7517 0.9519
15 0.03739 0.081607 1.1568 0.77235 0.93516
18 0.044488 0.081992 1.0011 0.73807 0.97718
21 0.051297 0.08178 0.92838 0.736 0.89781
26 0.062601 0.082728 0.86765 0.66702 0.74047
31 0.074459 0.082318 0.84475 0.59951 0.60996
37 0.088228 0.081841 0.83613 0.56349 0.57334
44 0.10341 0.082479 0.83627 0.53525 0.53872
53 0.12453 0.082377 0.85067 0.50156 0.51765
64 0.14931 0.082637 0.86236 0.48865 0.51061
76 0.17906 0.082916 0.87446 0.47478 0.50059
92 0.21576 0.082516 0.88627 0.46753 0.50146
110 0.25736 0.084124 0.91094 0.45786 0.49665
132 0.30368 0.083611 0.93199 0.45112 0.50083
159 0.37014 0.084797 0.98154 0.45416 0.50071
191 0.44262 0.084346 1.0051 0.45507 0.50018
230 0.53815 0.082078 1.036 0.45435 0.50354
276 0.64523 0.082958 1.0998 0.45615 0.51783
332 0.77592 0.083299 1.1674 0.4589 0.52618
399 0.93573 0.085069 1.263 0.46816 0.53279
479 1.1203 0.084779 1.3491 0.47195 0.5451
576 1.3449 0.083153 1.4606 0.47271 0.55319
692 1.6118 0.08349 1.5773 0.48315 0.56816
832 1.9383 0.083607 1.7391 0.4933 0.5841
1000 2.3323 0.084434 1.9499 0.50603 0.60673
1203 2.8165 0.084417 2.2897 0.50464 0.63247
1446 3.3643 0.08521 2.467 0.51267 0.6633
1738 4.0507 0.08697 2.7994 0.532 0.70177
2090 4.8657 0.086092 3.1513 0.55121 0.75843
2512 5.8473 0.088643 3.7322 0.57731 0.83978

